Lamarckian Inheritance in Dynamic Environments: How Key Variables Affect Evolutionary Dynamics

The co-optimization of a robot's body and brain presents a coupled challenge: the morphology constrains which control strategies are effective, while the control determines how well the morphology performs. To address this, we combine morphology optimization as evolution with controller optimization as lifetime learning, utilizing Lamarckian inheritance to transfer learned controller parameters from parent to offspring. In dynamic environments, existing literature presents conflicting evidence: while traditional evolutionary theory often suggests Lamarckian inheritance lacks benefit, recent studies in evolutionary robotics indicate it can improve performance. We hypothesize that this is because previous works have not included all relevant variables with dynamic environments. In this work, we show that the benefit of Lamarckian inheritance depends on two variables: how conflicting the environmental changes are to robot control, and the predictability of those changes for the robotic agent. Using virtual soft robots and two different learning approaches, Bayesian optimization and reinforcement learning, we show that Lamarckian inheritance only underperforms Darwinian inheritance when the changes are both conflicting and unpredictable. We find that adding a sensor to detect environmental changes restores the benefits for Lamarckian inheritance in conflicting environments, by allowing robotic agents to predict the need for a different behavior, thereby generalizing their control.

==> results/before-learning/BObidirectional.txt <==
cat	x	y	ymin	ymax
BObidirectional	2	-1.4394044204259067	-2.2166377391370085	-0.7216983759898382
BObidirectional	4	-1.6722879338152972	-2.52949561972192	-0.5382510328226089
BObidirectional	6	-1.5738031873114806	-3.001574039239083	-0.11364897131469187
BObidirectional	8	-1.589425638237575	-3.473354334523968	0.4937203307514838
BObidirectional	10	-2.2423626636209604	-3.439350060701825	-0.45948472092841974
BObidirectional	12	-1.8633273993746917	-3.024113458162995	-1.1713854357409315
BObidirectional	14	-2.3182546160923994	-3.5993462753661802	-0.9078996447133955
BObidirectional	16	-1.8574068552121368	-2.803489305970996	-0.19506053020418934
BObidirectional	18	-2.095264027223619	-4.310056826319469	-0.3625258612356452
BObidirectional	20	-1.3907869021254704	-3.4159179015252907	0.23780184381914732
BObidirectional	22	-1.6529517416426798	-2.989871646123815	-0.5604436008413667
BObidirectional	24	-2.20867043934118	-3.4648552102923653	-1.029500658171759
BObidirectional	26	-2.3141238673443967	-3.617022203654804	-1.0069672785361754
BObidirectional	28	-1.7707194011333627	-3.83244858611725	-0.748121492181657
BObidirectional	30	-1.8599035862905837	-3.712741182582466	-0.46096740858524393
BObidirectional	32	-1.6580423068037355	-3.740396218826687	-0.1471268056242342
BObidirectional	34	-2.3275486429187806	-4.205558515063143	-0.5923253148310608
BObidirectional	36	-2.4091039868094315	-4.00261682721694	-0.3381336285160221
BObidirectional	38	-2.0255317284098724	-4.609635982802834	-0.5682794729739779
BObidirectional	40	-1.117964980918152	-4.274624513205945	0.32717442204339586
BObidirectional	42	-2.4769790929530418	-5.022069034821504	-0.2665919453583847
BObidirectional	44	-2.051422611680713	-4.375317588280808	0.2981719869888052
BObidirectional	46	-1.9384185582080569	-4.71529689404707	0.05038730810395825
BObidirectional	48	-2.2273286902212845	-4.836200293349243	0.2249143801055587
BObidirectional	50	-2.225701301728268	-5.007097574651397	-0.4415083852949402
BObidirectional	52	-2.542011272991849	-4.263084627897462	0.11914494946339052
BObidirectional	54	-2.371390619172961	-5.557897929259328	-0.10770050456355215
BObidirectional	56	-2.6813783679807264	-5.181674307030468	-0.3163110760160389
BObidirectional	58	-3.04455056395678	-5.150107403422826	0.4540020402940229
BObidirectional	60	-2.6661647438506053	-5.107162389561822	1.0607708199758925
BObidirectional	62	-2.381748554155649	-5.024997291341288	1.019215319549863
BObidirectional	64	-2.4597942790909846	-5.975527677726803	0.8257531668234497
BObidirectional	66	-3.5727711830331486	-4.976860891052424	0.32808942519587525
BObidirectional	68	-3.036030130707729	-5.158220507636999	-0.057643257240563295
BObidirectional	70	-3.539187208018646	-5.546554779531224	1.4093879375404896
BObidirectional	72	-2.8375335273738127	-5.52894544279518	0.3418069613740722
BObidirectional	74	-3.229543370292219	-5.4719694879828324	0.19166479725160673
BObidirectional	76	-2.421510316200316	-4.488622890903823	2.1797584513689188
BObidirectional	78	-3.354376489026296	-5.367286360941881	-0.7297254770802248
BObidirectional	80	-3.043136561441786	-5.803935524339644	1.1262589739847284
BObidirectional	82	-3.261164922150633	-5.951541971204717	0.15204066761015878
BObidirectional	84	-2.453728469612928	-5.906845325986628	0.608863542474922
BObidirectional	86	-2.889342300099025	-6.447991456495313	0.7975669200860908
BObidirectional	88	-2.803089017501634	-6.960857398712367	-0.8146885917321198
BObidirectional	90	-1.755954045965051	-6.375524073607317	0.7589008856964359
BObidirectional	92	-2.908586910175188	-6.486926580010026	0.7232927050823447
BObidirectional	94	-3.2866679410051547	-6.903117060391787	1.1845619054885923
BObidirectional	96	-2.7940983776656894	-5.693684186734672	0.2011673441413515
BObidirectional	98	-2.69190303851226	-7.106827581068343	0.6012902132057498


==> results/before-learning/BObidirectional2.txt <==
cat	x	y	ymin	ymax
BObidirectional2	2	2.5734361166937814	1.6314141610455286	3.5015854879087867
BObidirectional2	4	3.361229936948897	2.637606153736259	4.538993653839126
BObidirectional2	6	4.126754176980123	3.0334353314253466	5.9373096735502635
BObidirectional2	8	4.817904276867062	3.9797451986154853	7.0952150847636055
BObidirectional2	10	5.829342533296174	3.747059338680809	9.024598171313169
BObidirectional2	12	5.447176807430618	3.993447771674154	8.345804460450823
BObidirectional2	14	5.538065356425626	3.487147999190338	8.927868389496437
BObidirectional2	16	5.4986268653724775	3.899003704739703	9.102027665155843
BObidirectional2	18	6.498239835765432	3.2482323678244294	9.807514013174522
BObidirectional2	20	6.596790619338125	3.7324814184614814	10.188812196013325
BObidirectional2	22	6.689984238578132	4.255798541936035	12.963530137380879
BObidirectional2	24	8.076051745728437	5.113426813114696	12.080906942874623
BObidirectional2	26	9.100836080394	5.669447287111796	13.752398411499268
BObidirectional2	28	10.00082107807426	5.195933274205508	14.574179120056087
BObidirectional2	30	10.41449287649792	5.371034970717467	14.37625804005104
BObidirectional2	32	11.531830356448104	6.466172560179868	15.376900940795664
BObidirectional2	34	11.091020343532525	5.778799687049984	14.930698367224682
BObidirectional2	36	12.390359958971452	6.708611978864241	16.141919388064643
BObidirectional2	38	13.216997537069945	8.708784620984552	16.59656696692739
BObidirectional2	40	14.368418640405071	8.98514766388142	17.418997881992077
BObidirectional2	42	13.458178029763662	8.774043285445519	20.435484030115695
BObidirectional2	44	15.695996673500325	11.127974305056412	19.598640994546443
BObidirectional2	46	14.988774489225014	12.384707379275959	21.442863316829698
BObidirectional2	48	16.41247027279261	11.951380722530555	21.529465582992657
BObidirectional2	50	17.714229766983692	13.453380144788756	21.652900153307762
BObidirectional2	52	19.207459260398693	13.654907354424363	23.175669268834785
BObidirectional2	54	17.847752488097022	14.18849078103095	21.952610113816867
BObidirectional2	56	17.926999471631305	14.003048334647044	24.148446033953505
BObidirectional2	58	18.139843410416336	14.078184980739554	23.348320196882877
BObidirectional2	60	17.896429757477875	13.137168595627418	23.587892811075644
BObidirectional2	62	18.340063920033003	13.612673444481874	23.81294627315918
BObidirectional2	64	19.028541608900497	13.530956555684831	24.187254241541133
BObidirectional2	66	20.680792912424213	13.360815411029769	24.200691660778965
BObidirectional2	68	19.49444198589846	14.98067009292144	23.236155116682134
BObidirectional2	70	19.12396042704716	12.868613469023265	24.355192792723273
BObidirectional2	72	19.684638672520244	13.88292077186751	23.589273291561497
BObidirectional2	74	17.40482265427393	12.80384383972489	24.66599404533543
BObidirectional2	76	19.020887838676984	14.544908105299488	25.93524364020773
BObidirectional2	78	20.034482046926822	14.146237079358428	27.738183082016775
BObidirectional2	80	21.670010039470746	15.123383219016219	28.725664486473246
BObidirectional2	82	19.170925596892495	13.042269039856805	27.68870878956519
BObidirectional2	84	21.848134974678743	14.877868522454268	29.462017780635833
BObidirectional2	86	21.74940808868907	14.32620021438658	27.556622507901597
BObidirectional2	88	21.99674589629499	14.87909822246636	29.073989797511068
BObidirectional2	90	22.855716406622513	15.643628259236856	30.478365374714944
BObidirectional2	92	23.091175420586826	15.751999067850118	29.90572651243238
BObidirectional2	94	24.078572665801943	16.305739155167274	32.72926864461626
BObidirectional2	96	22.538462719487292	13.696635620935215	32.112663933821125
BObidirectional2	98	23.7158594104321	16.10056000848662	31.596037789808413


==> results/before-learning/RLbidirectional.txt <==
cat	x	y	ymin	ymax
RLbidirectional	2	-8.168714180694025	-9.33523711835868	-7.560995954340971
RLbidirectional	4	-9.677039688732954	-10.720040304104366	-8.01594172569188
RLbidirectional	6	-9.47628098437178	-10.859432364158454	-8.608245675220823
RLbidirectional	8	-10.532204794731296	-11.760312996971507	-8.861888335915118
RLbidirectional	10	-11.160427725790132	-12.549813915396697	-9.341785049859617
RLbidirectional	12	-11.788442612330215	-13.307938687321819	-10.079923192853673
RLbidirectional	14	-11.406182870768102	-12.488399518749727	-10.429061240722685
RLbidirectional	16	-11.536102465407335	-13.340719633012338	-9.997031525804964
RLbidirectional	18	-12.556061518456904	-14.171075839774723	-11.169294877793957
RLbidirectional	20	-12.888401107336055	-14.443584833181571	-10.638530601754969
RLbidirectional	22	-12.733990987743441	-14.652476304235487	-10.47849401321588
RLbidirectional	24	-13.303218964626042	-15.030442242392716	-10.408731579155559
RLbidirectional	26	-13.486261848957625	-15.60840716579326	-11.206980824862965
RLbidirectional	28	-13.328596086208561	-15.126104235144641	-11.031413489631365
RLbidirectional	30	-12.191983845934624	-14.485822745860439	-10.301749828437941
RLbidirectional	32	-12.33240175036693	-15.649453547187825	-10.950194658026174
RLbidirectional	34	-12.662264311306672	-16.061742497682808	-10.875829096973504
RLbidirectional	36	-12.989599661000899	-15.653741417682436	-10.774810169676742
RLbidirectional	38	-13.416579775329865	-15.158618892591468	-10.695377516600534
RLbidirectional	40	-13.826043808450926	-15.919647511474393	-11.413609394698149
RLbidirectional	42	-13.069390717521891	-15.27348541726197	-12.147206682730868
RLbidirectional	44	-13.304365979132502	-15.007539080683038	-10.960713712894773
RLbidirectional	46	-13.400437596433184	-14.973984201163717	-11.909485883177243
RLbidirectional	48	-14.027769583686368	-15.42145625528631	-11.588148706679137
RLbidirectional	50	-13.690152411882519	-16.131131361578735	-11.327790238159926
RLbidirectional	52	-13.216574931214542	-15.86041806639254	-11.358987415758808
RLbidirectional	54	-13.25507115791713	-14.793883678727749	-12.15847111961063
RLbidirectional	56	-13.770525642732627	-15.747560909746914	-11.215751328651589
RLbidirectional	58	-13.781500425639276	-16.32487052552236	-11.841525712401165
RLbidirectional	60	-14.610453206110776	-16.779096694690722	-12.457317170783183
RLbidirectional	62	-13.27168603791973	-16.021015451515506	-11.768718996187616
RLbidirectional	64	-13.933270889879736	-14.92734128176385	-12.03490935326166
RLbidirectional	66	-13.833842431886472	-16.647923868705917	-12.404945913234915
RLbidirectional	68	-13.691915208716576	-15.993645477054987	-11.546885845704272
RLbidirectional	70	-13.837821443560564	-16.749824267581275	-12.004446864813797
RLbidirectional	72	-15.052553362501175	-17.653606477961564	-11.818088306781924
RLbidirectional	74	-15.026755724807924	-17.754046880906714	-11.793136404262619
RLbidirectional	76	-14.409311917413614	-17.06987600448234	-12.458548237501983
RLbidirectional	78	-14.900655348741548	-17.631237034989798	-12.52551227599438
RLbidirectional	80	-14.701248457715469	-17.57092227631035	-12.056182011954437
RLbidirectional	82	-14.932971224530498	-17.260313282398435	-11.473265144825795
RLbidirectional	84	-14.8885058025968	-17.268521724010895	-11.729551341197663
RLbidirectional	86	-15.298535379119139	-17.875317373411704	-12.024930686477418
RLbidirectional	88	-16.06520313650804	-19.04663716126123	-13.416122247314314
RLbidirectional	90	-15.16236328998842	-18.25968041969086	-13.30120220605528
RLbidirectional	92	-16.130223107483914	-19.561741331780578	-12.225203019697918
RLbidirectional	94	-17.06780529038791	-19.34658967182189	-12.906323982560632
RLbidirectional	96	-16.497664416565982	-19.519995808259136	-12.872373756933158
RLbidirectional	98	-15.017225624830788	-17.685606573267545	-13.35986167493762


==> results/before-learning/RLbidirectional2.txt <==
cat	x	y	ymin	ymax
RLbidirectional2	2	-6.306277735419702	-7.298900478981013	-5.488380613099207
RLbidirectional2	4	-7.033560340557849	-7.66809556258197	-5.460520068630057
RLbidirectional2	6	-6.144183325242148	-7.6154464862254425	-5.10742287492917
RLbidirectional2	8	-6.106990967767127	-7.763023645356934	-4.294344492744802
RLbidirectional2	10	-5.185982438812806	-7.396821003180128	-1.3373253944474321
RLbidirectional2	12	-2.346186195224829	-4.416151441216854	-0.20530873478791054
RLbidirectional2	14	-1.9859901874925252	-4.644378599221047	1.7703135127627165
RLbidirectional2	16	0.2650395332759064	-3.0729461547032124	3.7966069342383157
RLbidirectional2	18	0.8071887955822687	-1.55951013210109	3.7606530085461873
RLbidirectional2	20	2.0519740931617636	-1.4434801009921479	5.9192163368356745
RLbidirectional2	22	4.466849533320496	1.0023307414127098	8.018305228289499
RLbidirectional2	24	4.697763881983582	2.392668634525141	10.016849792594076
RLbidirectional2	26	5.36085327612269	2.6879902788752563	8.954338728149134
RLbidirectional2	28	5.93096606238885	3.1432698326626696	9.821888221721895
RLbidirectional2	30	8.370376549549896	3.3877103429432216	12.364324394572652
RLbidirectional2	32	9.012053571988146	5.3972403896784895	11.443188238721799
RLbidirectional2	34	9.128878228970384	6.150548398541661	13.338968652240164
RLbidirectional2	36	10.308020576717926	4.971372438395089	14.563135588408622
RLbidirectional2	38	10.142959115319366	5.506867245238393	14.82907072923554
RLbidirectional2	40	9.771876666028959	6.447687337030231	14.198219812280161
RLbidirectional2	42	9.904387187885789	5.668896024503977	13.579625298443858
RLbidirectional2	44	10.893123883371288	5.872392530507572	15.207849109116456
RLbidirectional2	46	11.305625257167069	7.16914899165427	15.997172730900903
RLbidirectional2	48	10.397435648642636	8.868901380804715	16.470498611103917
RLbidirectional2	50	12.282832252826143	9.540833874037675	18.967388617158726
RLbidirectional2	52	12.753755505546598	9.425691725260126	18.94898874737755
RLbidirectional2	54	14.045007807081568	8.74706750112665	17.67415526766781
RLbidirectional2	56	13.036510287323317	8.690519193308397	18.365663837318706
RLbidirectional2	58	13.176043778345862	9.058949130711481	18.150773850563354
RLbidirectional2	60	14.670988405173722	10.140848974868817	19.283403569472796
RLbidirectional2	62	15.89507348136613	10.59318293190255	20.336318066341953
RLbidirectional2	64	13.829527342112577	8.55852906485416	20.196888380783285
RLbidirectional2	66	14.427582060887445	9.524730567446118	20.002245265295173
RLbidirectional2	68	15.596872422298985	9.990313730372076	19.96791310385955
RLbidirectional2	70	15.888492118170916	11.522652086784625	19.184976129990137
RLbidirectional2	72	14.011960065222961	11.089284223159096	20.34848101848081
RLbidirectional2	74	14.657793012408252	10.629311028958806	20.406998882070543
RLbidirectional2	76	16.602361334185453	11.6221539093238	20.5464034985552
RLbidirectional2	78	14.667556938113401	12.362835205519234	20.647265505987406
RLbidirectional2	80	14.846920704458341	11.150772765815482	21.039520880360236
RLbidirectional2	82	14.851474295608718	10.809584974872434	20.423520739729533
RLbidirectional2	84	15.855375157820204	11.145492274382537	21.791193435474526
RLbidirectional2	86	14.976218961690915	9.225681923564151	19.520402649463538
RLbidirectional2	88	15.611009272173316	11.38899763107959	21.876021487829888
RLbidirectional2	90	15.175676040888684	11.84669938427777	22.07882142197682
RLbidirectional2	92	16.62584324639952	12.43499604530479	21.647380122435578
RLbidirectional2	94	16.264801662507463	13.557371434767044	23.001144315805888
RLbidirectional2	96	16.526032166328847	12.7834721479094	23.558009088239153
RLbidirectional2	98	16.071809847607376	12.235621337614678	24.16587307519479


==> results/conflicting/BODarwinian.txt <==
cat	x	y	ymin	ymax
BODarwinian	0	10.513624899982965	9.768932242357351	11.132848528530062
BODarwinian	2	12.642482845579458	11.882312346950414	13.042508000530985
BODarwinian	4	14.134363170722882	12.97853313261343	14.965871990298382
BODarwinian	6	14.75823843108041	14.039969164937148	15.70316707596352
BODarwinian	8	15.016112796262	14.361004680080972	16.826521179821015
BODarwinian	10	15.920787765205857	14.916124594039655	17.19165243742878
BODarwinian	12	16.987646660610658	14.962407207596929	18.255270527952703
BODarwinian	14	17.441779326494366	15.644811905280784	19.093534711105505
BODarwinian	16	18.06994533498491	15.976039412255577	19.65433369244083
BODarwinian	18	18.25792298030744	16.592861343400276	19.8612098962923
BODarwinian	20	18.328739289057914	16.540770692283665	20.115693193067557
BODarwinian	22	18.7014641462068	16.994316319135923	21.553788561041838
BODarwinian	24	19.02199234659608	17.49660816090947	21.309289117636446
BODarwinian	26	19.6451022381851	17.505914217822458	21.285311991894098
BODarwinian	28	19.04967574012715	17.545729515333385	21.26405964973378
BODarwinian	30	19.66527524589	18.273467524476548	21.68460079691107
BODarwinian	32	20.004307873549536	17.321023697554946	22.37646277194911
BODarwinian	34	20.75914972602284	17.527366222920286	23.77200901236856
BODarwinian	36	20.540153636273615	18.935972699596284	22.393190624344438
BODarwinian	38	21.117430827076355	18.499600520558396	24.088302706896343
BODarwinian	40	21.321072851813938	18.169213499227823	24.050151714909532
BODarwinian	42	21.206879264221357	18.72553643277849	24.90815742735247
BODarwinian	44	21.148570926886897	18.97166950688529	24.746330015649175
BODarwinian	46	21.74630890037417	18.71264890762786	24.570439471070237
BODarwinian	48	21.667061235030378	18.013714117535883	25.154478536426986
BODarwinian	50	21.448084548313833	19.11848939970904	24.5853479924739
BODarwinian	52	22.293427574475814	18.74751459562433	24.7321288917094
BODarwinian	54	21.906852523977175	18.848778699364114	25.982870633458575
BODarwinian	56	23.051983555810455	18.2745419336303	24.82908535520127
BODarwinian	58	21.686217294351646	18.12948941487508	24.258785089162444
BODarwinian	60	21.914793233263207	18.562946953963593	23.85927202164641
BODarwinian	62	21.467760702055227	18.01576129228212	24.72495123108699
BODarwinian	64	21.887374024054054	18.92027503300877	24.890244447949193
BODarwinian	66	21.850928698518544	19.07546841470637	25.278220989018585
BODarwinian	68	21.34031277417853	18.493269585609553	24.452390564741478
BODarwinian	70	21.379690528560047	18.301131828505106	24.120822045283106
BODarwinian	72	22.75446492252781	19.161326916658588	26.023179624533753
BODarwinian	74	22.352055773414516	19.528827600253813	25.15987251608634
BODarwinian	76	22.281086936788277	19.345418173169126	25.497696649246357
BODarwinian	78	22.26299348948187	18.54353920611473	24.482965930218093
BODarwinian	80	22.491845306019016	19.42145429018056	24.197678761047005
BODarwinian	82	22.244775642195755	20.01318210688481	24.546298821669325
BODarwinian	84	23.48477216896895	20.72457191178116	25.774487613606937
BODarwinian	86	23.34800499555162	20.518240495575753	25.836384138390144
BODarwinian	88	23.72395683936475	18.85624779805491	25.83183500552596
BODarwinian	90	23.998368251365754	19.758293858560993	27.369288709388947
BODarwinian	92	23.48686341381274	20.121662637509267	25.97408200446019
BODarwinian	94	22.611536106418814	19.29567396689516	26.522308747153836
BODarwinian	96	23.219387835001257	21.00829498828128	26.414338792094306
BODarwinian	98	22.89196323795485	20.41282699454614	26.41519599215694


==> results/conflicting/BOLamarckian.txt <==
cat	x	y	ymin	ymax
BOLamarckian	0	10.122443280301496	9.619447275249625	10.404085504611192
BOLamarckian	2	11.520659988618522	10.906517123832135	12.288368271915163
BOLamarckian	4	12.421479272367701	11.725276499672644	13.850057730521725
BOLamarckian	6	13.420692080839213	12.630114016878224	15.354978544206913
BOLamarckian	8	14.157459605000728	12.897988349153607	16.472941838640722
BOLamarckian	10	14.732417815210884	13.13448286508933	17.28261295616743
BOLamarckian	12	14.728114378620939	13.129546615684342	17.404449213556695
BOLamarckian	14	15.295898151476448	13.790020744394557	17.580376165148376
BOLamarckian	16	15.737553167580018	14.119105336372812	18.17128957169729
BOLamarckian	18	15.643950315321469	14.158460622974115	18.192579894900206
BOLamarckian	20	17.05455107370132	15.36587308830659	18.56480566269509
BOLamarckian	22	16.518104032234977	14.870627731739628	18.739909054343435
BOLamarckian	24	16.81730316400509	15.323446285767048	18.290215476748187
BOLamarckian	26	17.274455161320564	14.814633267111596	18.66851712908143
BOLamarckian	28	17.221735772060597	15.51373411030012	19.467514760577572
BOLamarckian	30	17.527402421864743	15.884934104590396	20.585334723281157
BOLamarckian	32	17.937252025123684	15.710314707659586	19.803054243825763
BOLamarckian	34	18.035532434645667	15.273200034228665	19.935491420174895
BOLamarckian	36	18.128033135118855	16.211233358594747	20.552587834407895
BOLamarckian	38	18.547552060806268	15.102194905863447	20.57391465778373
BOLamarckian	40	18.413577022040105	15.192256628417429	20.5903107453125
BOLamarckian	42	17.328345094363648	15.33920899347159	20.762004390291818
BOLamarckian	44	17.69689038581288	15.94055792678165	20.5913309138906
BOLamarckian	46	18.772820267527905	15.299736052857817	21.810003330129813
BOLamarckian	48	18.372184524215534	14.930867465630234	21.184194763318132
BOLamarckian	50	19.41107915263556	15.648906716288911	21.381688868571
BOLamarckian	52	19.027867402912367	16.094833409294466	21.108738729446817
BOLamarckian	54	19.378263263113304	15.550006953000583	21.672664904367203
BOLamarckian	56	20.393116807659176	15.919905491932996	21.96307115423346
BOLamarckian	58	18.612295786925255	15.587169320564534	21.55440010067322
BOLamarckian	60	18.89349453515976	15.776430160402068	22.10975266533804
BOLamarckian	62	19.203843024256052	15.404639256113281	21.89076356105566
BOLamarckian	64	19.02675168663164	15.899476501130845	21.457859659017227
BOLamarckian	66	18.905267336015214	15.500970267218031	21.299811907698896
BOLamarckian	68	17.995394999721867	14.719151503952478	21.415946118449362
BOLamarckian	70	18.965540833654487	15.592262541133344	22.28081366020241
BOLamarckian	72	18.625307997930054	16.0323407553035	22.05454425277807
BOLamarckian	74	18.780490118427238	15.792972954058824	22.11840312847616
BOLamarckian	76	18.90252507261593	16.608570888740633	21.798052062547022
BOLamarckian	78	18.907488131656322	15.521421284027426	22.589344618630562
BOLamarckian	80	19.347354268238668	15.909321771196794	22.929350076606926
BOLamarckian	82	18.73164810384852	16.31044011967579	22.24267925038486
BOLamarckian	84	19.69666015396288	15.155239566382175	24.035064046973893
BOLamarckian	86	19.502705488636998	15.727058004127366	23.125774446086403
BOLamarckian	88	18.664547092122937	16.032064152219846	22.42948121037546
BOLamarckian	90	18.647672883961015	15.49324862975503	22.994868624002784
BOLamarckian	92	19.383686899067747	15.594890239604176	22.83895610349261
BOLamarckian	94	19.14965479745772	15.965861554078757	22.96164866201687
BOLamarckian	96	19.117692952869387	16.1669873246096	23.731590745376447
BOLamarckian	98	19.064635498137	15.863237440327342	22.274864918864395


==> results/conflicting/RLDarwinian.txt <==
cat	x	y	ymin	ymax
RLDarwinian	0	7.80493673983703	7.350399652645832	8.33890359340057
RLDarwinian	2	10.164664312596843	9.281240957050116	11.198857038525642
RLDarwinian	4	12.0618684726716	10.869615761048092	12.893413149368678
RLDarwinian	6	12.97950867553222	12.234190853859475	14.375323256164275
RLDarwinian	8	13.393103695733402	11.994057045893655	15.915203415738908
RLDarwinian	10	14.72517984780303	12.881076920807859	16.579045161386333
RLDarwinian	12	15.293107789486111	13.585756784965042	16.914872398472525
RLDarwinian	14	15.064616566989269	13.7640486230007	17.998874813250055
RLDarwinian	16	16.16696455624616	14.319414182540063	18.76742415907517
RLDarwinian	18	16.257297378176947	14.37391875218643	19.13575579851029
RLDarwinian	20	16.164662205676084	14.304616315033396	19.90331039086052
RLDarwinian	22	16.684648796011707	14.482305088570413	19.241733570530354
RLDarwinian	24	17.291266453584697	15.251347451245111	19.116552979874058
RLDarwinian	26	17.792560721676214	15.546553408339651	19.292768053867775
RLDarwinian	28	17.029632233084314	15.26373427454618	19.408860316135403
RLDarwinian	30	17.241749794940947	15.51856481900838	19.28582175646614
RLDarwinian	32	17.28410788246946	16.01738959298357	20.291314101394384
RLDarwinian	34	18.22691523299352	16.263588186909434	21.63442755668568
RLDarwinian	36	17.505754322948867	15.788502142253478	21.424206748595246
RLDarwinian	38	18.620324432961816	15.448418810639426	20.82282200443884
RLDarwinian	40	18.245603009731262	15.589998388461723	22.063697570982708
RLDarwinian	42	18.545168481215562	16.405596210408575	21.565375527239468
RLDarwinian	44	18.495299464453723	16.166741879995648	21.084338033042272
RLDarwinian	46	18.84552421490311	16.10879315912166	20.500961394294137
RLDarwinian	48	17.641660656461667	15.367573290003609	19.72754414172814
RLDarwinian	50	17.850878534555353	16.34610180428281	18.911467699647318
RLDarwinian	52	18.486743659954737	15.661231504702158	20.208284594490706
RLDarwinian	54	18.141762323946345	15.32813146645999	20.97289563120659
RLDarwinian	56	18.703048281678136	16.314106762991987	21.589284811579468
RLDarwinian	58	18.67030231642707	16.870190958449918	21.975154181184493
RLDarwinian	60	19.341451036311145	16.345046953485788	21.81608334704594
RLDarwinian	62	19.06235127211403	17.323658704383462	21.394508628048463
RLDarwinian	64	19.514299902917493	16.88392502954691	21.44909652455448
RLDarwinian	66	19.937534935940683	16.080221567140335	22.016626164890972
RLDarwinian	68	20.431806825971414	16.097919285769915	22.67195111238975
RLDarwinian	70	19.94749643364742	17.081345989776402	21.94831443834606
RLDarwinian	72	20.43595856257861	16.98638794393134	23.775162467208347
RLDarwinian	74	19.97756578478853	16.705154692041987	23.03296701556441
RLDarwinian	76	19.582636504921496	17.799203589948352	22.728485093999105
RLDarwinian	78	19.58155742996722	17.09011368518005	23.426656017571567
RLDarwinian	80	20.165965031301063	16.69436725286821	22.46891779359175
RLDarwinian	82	19.23987787021183	16.640017575399952	22.116461941261797
RLDarwinian	84	20.044954822004456	16.828465309584036	22.068476677010736
RLDarwinian	86	20.939035611579897	17.066645234905778	23.16465837401961
RLDarwinian	88	19.768460867379673	17.455420922671827	21.80206174088446
RLDarwinian	90	19.799280126517154	17.28889888049256	22.69761987913343
RLDarwinian	92	21.16975564781424	17.97101667186419	23.51216001727576
RLDarwinian	94	19.877725802490364	17.809648817485872	24.828899100416685
RLDarwinian	96	20.359422852386174	17.7105024478957	23.060874550137825
RLDarwinian	98	20.64252192379581	17.799847117195114	22.49983568218354


==> results/conflicting/RLLamarckian.txt <==
cat	x	y	ymin	ymax
RLLamarckian	0	7.332471220879996	6.52809641638548	8.391607719742193
RLLamarckian	2	7.796414785724485	6.9727148125546385	8.939384725548276
RLLamarckian	4	8.206615893389461	7.210340213973886	8.926710667620483
RLLamarckian	6	8.400907141503291	7.695579572276436	9.538980595914719
RLLamarckian	8	8.800059373524558	8.14431442239162	10.152070066565898
RLLamarckian	10	9.425478484766414	8.237375706551099	10.637540207031684
RLLamarckian	12	9.483382968865389	8.55741616039839	10.970533536080785
RLLamarckian	14	9.37183349279193	8.543784179192876	10.722907429646327
RLLamarckian	16	10.394741763055887	8.89252969191376	11.456197040765666
RLLamarckian	18	10.536895265135318	8.98748489139307	12.041636796533195
RLLamarckian	20	11.112733536951549	8.681446819785297	12.536286635848345
RLLamarckian	22	10.824161398804964	9.39706698161676	12.841157959398325
RLLamarckian	24	11.357903162753558	9.154932528945434	12.937509602849685
RLLamarckian	26	11.670389358778213	9.573098673267488	13.228095982209217
RLLamarckian	28	11.532809276988596	9.290535962359023	12.651032354782513
RLLamarckian	30	11.319455661352773	8.94301387072612	12.295276183350374
RLLamarckian	32	11.748477416118718	10.215728658209777	13.546383715483975
RLLamarckian	34	11.101151646583347	9.49496264717828	13.68598070369449
RLLamarckian	36	11.448820747420886	10.55317846842503	12.939478507994483
RLLamarckian	38	11.560488540804155	10.228052518643466	12.44965796278129
RLLamarckian	40	11.483387897658186	10.346512926520102	13.154145393082587
RLLamarckian	42	11.20935147809353	9.921766405657905	12.232039369315988
RLLamarckian	44	11.55319860559589	10.19997278600298	12.660454597439026
RLLamarckian	46	11.080973790059419	10.005400924591449	12.304880416585737
RLLamarckian	48	11.692448140310397	9.997554448792153	13.10866503862545
RLLamarckian	50	11.522808633565681	10.35548632305552	12.781396052285348
RLLamarckian	52	11.427745504486584	9.991134518879674	12.99144517256895
RLLamarckian	54	11.670388542557625	10.764508577659672	12.812445154578661
RLLamarckian	56	11.542879342240914	10.229734076598666	12.58996861397925
RLLamarckian	58	12.269250437169068	10.721574937547924	13.616625641164509
RLLamarckian	60	11.31654942477061	9.684843400437334	13.444645549607596
RLLamarckian	62	11.40141780434412	10.167386748862587	12.589934061245673
RLLamarckian	64	11.5680698649205	9.932858145804722	13.644414353334968
RLLamarckian	66	11.289063976510903	9.961983803545534	14.919255104732933
RLLamarckian	68	12.470786905660468	10.695592571252032	14.882930863604333
RLLamarckian	70	12.556704184809307	10.268040556198427	14.089958309790052
RLLamarckian	72	12.844827381222395	10.637139260084846	14.995503926848224
RLLamarckian	74	13.053650323601257	10.948821979593687	15.17882105814424
RLLamarckian	76	12.830031918045862	11.181984167562614	14.994662187263518
RLLamarckian	78	12.823561046351733	10.999915036489588	14.356002465355449
RLLamarckian	80	13.214510396924995	10.13046381192055	15.389804309300947
RLLamarckian	82	13.170061364728197	11.271099121114176	15.667818079875378
RLLamarckian	84	12.692964462271046	10.803785483197567	15.04198926884291
RLLamarckian	86	12.928141237008296	10.832030300871548	15.168966897625932
RLLamarckian	88	13.020665769269868	11.02194749987612	15.900844838533448
RLLamarckian	90	12.992291771310693	11.597489376976394	15.532410580628015
RLLamarckian	92	14.04200017896105	12.06816783811106	15.756810728881547
RLLamarckian	94	12.842212951470568	11.049370762664656	16.414690837927843
RLLamarckian	96	12.9803964876184	11.151847413806479	15.67933276671765
RLLamarckian	98	12.479835119910133	10.911353689367907	15.053310976291723


==> results/fixed-robot/bidirectional2left.txt <==
cat	x	y	ymin	ymax
bidirectional2left	1	22.22814824251607	0.0	22.22814824251607
bidirectional2left	2	15.313579718261693	0.0	15.313579718261693
bidirectional2left	3	13.690132300470026	0.0	13.690132300470026
bidirectional2left	4	12.66258653428089	0.0	12.66258653428089
bidirectional2left	5	10.686573070732209	0.0	10.686573070732209
bidirectional2left	6	10.619641656454236	0.0	10.619641656454236
bidirectional2left	7	10.497683494278974	0.0	10.497683494278974
bidirectional2left	8	9.610048433516482	0.0	9.610048433516482
bidirectional2left	9	8.980159399543723	0.0	8.980159399543723
bidirectional2left	10	8.5090941510188	0.0	8.5090941510188
bidirectional2left	11	7.865462364275359	0.0	7.865462364275359
bidirectional2left	12	7.750574539418466	0.0	7.750574539418466
bidirectional2left	13	7.5078322990119375	0.0	7.5078322990119375
bidirectional2left	14	7.374320224469699	0.0	7.374320224469699
bidirectional2left	15	7.128385388617531	0.0	7.128385388617531
bidirectional2left	16	6.100968719654546	0.0	6.100968719654546
bidirectional2left	17	5.917569895742247	0.0	5.917569895742247
bidirectional2left	18	5.486849701315933	0.0	5.486849701315933
bidirectional2left	19	5.046430745974675	0.0	5.046430745974675
bidirectional2left	20	3.667169310531307	0.0	3.667169310531307
bidirectional2left	21	3.5711991552907563	0.0	3.5711991552907563
bidirectional2left	22	3.438146377503699	0.0	3.438146377503699
bidirectional2left	23	2.852216119719884	0.0	2.852216119719884
bidirectional2left	24	2.672284664144968	0.0	2.672284664144968
bidirectional2left	25	2.5299325271968627	0.0	2.5299325271968627
bidirectional2left	26	2.4258309668948925	0.0	2.4258309668948925
bidirectional2left	27	2.3345115547781603	0.0	2.3345115547781603
bidirectional2left	28	2.290637693101644	0.0	2.290637693101644
bidirectional2left	29	1.9714639022979128	0.0	1.9714639022979128
bidirectional2left	30	1.7979536621808592	0.0	1.7979536621808592
bidirectional2left	31	1.682152717195379	0.0	1.682152717195379
bidirectional2left	32	1.6447010761585972	0.0	1.6447010761585972
bidirectional2left	33	1.4158067593290156	0.0	1.4158067593290156
bidirectional2left	34	1.302687255660743	0.0	1.302687255660743
bidirectional2left	35	1.0336857517697808	0.0	1.0336857517697808
bidirectional2left	36	0.8348471258068741	0.0	0.8348471258068741
bidirectional2left	37	0.7863318033522688	0.0	0.7863318033522688
bidirectional2left	38	0.6814719451334099	0.0	0.6814719451334099
bidirectional2left	39	0.6782353015450866	0.0	0.6782353015450866
bidirectional2left	40	0.6098809760458153	0.0	0.6098809760458153
bidirectional2left	41	0.5657727288334939	0.0	0.5657727288334939
bidirectional2left	42	0.4867834476761317	0.0	0.4867834476761317
bidirectional2left	43	0.3571082286518816	0.0	0.3571082286518816
bidirectional2left	44	0.0686954824284526	0.0	0.0686954824284526
bidirectional2left	45	0.0212087187805138	0.0	0.0212087187805138
bidirectional2left	46	0.0210705263723696	0.0	0.0210705263723696
bidirectional2left	47	-0.0745255349758906	-0.0745255349758906	0.0
bidirectional2left	48	-0.0917709507019566	-0.0917709507019566	0.0
bidirectional2left	49	-0.1575711206760104	-0.1575711206760104	0.0
bidirectional2left	50	-0.1607475623746665	-0.1607475623746665	0.0
bidirectional2left	51	-0.2026302893427214	-0.2026302893427214	0.0
bidirectional2left	52	-0.2695212789268026	-0.2695212789268026	0.0
bidirectional2left	53	-0.3121971245845714	-0.3121971245845714	0.0
bidirectional2left	54	-0.3575925532753103	-0.3575925532753103	0.0
bidirectional2left	55	-0.4449729828092899	-0.4449729828092899	0.0
bidirectional2left	56	-0.4450854003845563	-0.4450854003845563	0.0
bidirectional2left	57	-0.4580029383222097	-0.4580029383222097	0.0
bidirectional2left	58	-0.4891225628199152	-0.4891225628199152	0.0
bidirectional2left	59	-0.5045080012534413	-0.5045080012534413	0.0
bidirectional2left	60	-0.7220623199824274	-0.7220623199824274	0.0
bidirectional2left	61	-0.7718202521351998	-0.7718202521351998	0.0
bidirectional2left	62	-1.137388236146876	-1.137388236146876	0.0
bidirectional2left	63	-1.1538866017616272	-1.1538866017616272	0.0
bidirectional2left	64	-1.1793316980347726	-1.1793316980347726	0.0
bidirectional2left	65	-1.1982920861956077	-1.1982920861956077	0.0
bidirectional2left	66	-1.2434614343119677	-1.2434614343119677	0.0
bidirectional2left	67	-1.921220061060012	-1.921220061060012	0.0
bidirectional2left	68	-1.9239056925950424	-1.9239056925950424	0.0
bidirectional2left	69	-2.1649214057961643	-2.1649214057961643	0.0
bidirectional2left	70	-2.5293497578569912	-2.5293497578569912	0.0
bidirectional2left	71	-2.710988315166816	-2.710988315166816	0.0
bidirectional2left	72	-2.72228566390686	-2.72228566390686	0.0
bidirectional2left	73	-2.998524035376093	-2.998524035376093	0.0
bidirectional2left	74	-3.31018013832562	-3.31018013832562	0.0
bidirectional2left	75	-3.6976348379527337	-3.6976348379527337	0.0
bidirectional2left	76	-3.79070514515206	-3.79070514515206	0.0
bidirectional2left	77	-4.078547490148281	-4.078547490148281	0.0
bidirectional2left	78	-4.179580322836173	-4.179580322836173	0.0
bidirectional2left	79	-4.305367346815515	-4.305367346815515	0.0
bidirectional2left	80	-5.071168292213102	-5.071168292213102	0.0
bidirectional2left	81	-5.1940287121700806	-5.1940287121700806	0.0
bidirectional2left	82	-5.201666666601312	-5.201666666601312	0.0
bidirectional2left	83	-5.3287043017826505	-5.3287043017826505	0.0
bidirectional2left	84	-5.478107875090771	-5.478107875090771	0.0
bidirectional2left	85	-6.530837012490849	-6.530837012490849	0.0
bidirectional2left	86	-6.637550961480287	-6.637550961480287	0.0
bidirectional2left	87	-6.668736213986222	-6.668736213986222	0.0
bidirectional2left	88	-7.4057902903059585	-7.4057902903059585	0.0
bidirectional2left	89	-8.053593241551866	-8.053593241551866	0.0
bidirectional2left	90	-8.712599165581565	-8.712599165581565	0.0
bidirectional2left	91	-9.166748141228451	-9.166748141228451	0.0
bidirectional2left	92	-9.489027735158132	-9.489027735158132	0.0
bidirectional2left	93	-9.832993019544944	-9.832993019544944	0.0
bidirectional2left	94	-10.846275153660756	-10.846275153660756	0.0
bidirectional2left	95	-10.94374522550298	-10.94374522550298	0.0
bidirectional2left	96	-13.302151330283875	-13.302151330283875	0.0
bidirectional2left	97	-13.60544260819681	-13.60544260819681	0.0
bidirectional2left	98	-14.892194833566135	-14.892194833566135	0.0
bidirectional2left	99	-16.93926503373858	-16.93926503373858	0.0
bidirectional2left	100	-17.76258713774314	-17.76258713774314	0.0


==> results/fixed-robot/bidirectional2right.txt <==
cat	x	y	ymin	ymax
bidirectional2right	1	-19.69133076452397	-19.69133076452397	0.0
bidirectional2right	2	-23.74300716087416	-23.74300716087416	0.0
bidirectional2right	3	8.995797389607915	0.0	8.995797389607915
bidirectional2right	4	-8.23216838961379	-8.23216838961379	0.0
bidirectional2right	5	-13.34144526054105	-13.34144526054105	0.0
bidirectional2right	6	-2.400471144541825	-2.400471144541825	0.0
bidirectional2right	7	-9.708529305624252	-9.708529305624252	0.0
bidirectional2right	8	-7.201235969094952	-7.201235969094952	0.0
bidirectional2right	9	-5.048880906159951	-5.048880906159951	0.0
bidirectional2right	10	0.7961393114120057	0.0	0.7961393114120057
bidirectional2right	11	7.028433785987687	0.0	7.028433785987687
bidirectional2right	12	-1.7794228964683896	-1.7794228964683896	0.0
bidirectional2right	13	-7.904633048844175	-7.904633048844175	0.0
bidirectional2right	14	-1.0464277080049411	-1.0464277080049411	0.0
bidirectional2right	15	-8.363811630780447	-8.363811630780447	0.0
bidirectional2right	16	-5.572163669349521	-5.572163669349521	0.0
bidirectional2right	17	-8.349899072562721	-8.349899072562721	0.0
bidirectional2right	18	-10.513778241700493	-10.513778241700493	0.0
bidirectional2right	19	-3.145204732335344	-3.145204732335344	0.0
bidirectional2right	20	-18.458647118277327	-18.458647118277327	0.0
bidirectional2right	21	-3.2863244515411054	-3.2863244515411054	0.0
bidirectional2right	22	-4.53491101837902	-4.53491101837902	0.0
bidirectional2right	23	0.7379807997034078	0.0	0.7379807997034078
bidirectional2right	24	-2.291527971745694	-2.291527971745694	0.0
bidirectional2right	25	11.588053954379888	0.0	11.588053954379888
bidirectional2right	26	-6.489973777909796	-6.489973777909796	0.0
bidirectional2right	27	8.597992485615123	0.0	8.597992485615123
bidirectional2right	28	-3.7841414443755497	-3.7841414443755497	0.0
bidirectional2right	29	-11.511802186149891	-11.511802186149891	0.0
bidirectional2right	30	-10.856183909529918	-10.856183909529918	0.0
bidirectional2right	31	-5.282519081260446	-5.282519081260446	0.0
bidirectional2right	32	-1.3834596540069697	-1.3834596540069697	0.0
bidirectional2right	33	-1.204387047218333	-1.204387047218333	0.0
bidirectional2right	34	-0.556151761074517	-0.556151761074517	0.0
bidirectional2right	35	1.4280004978221117	0.0	1.4280004978221117
bidirectional2right	36	-0.803962657935088	-0.803962657935088	0.0
bidirectional2right	37	2.060619760251072	0.0	2.060619760251072
bidirectional2right	38	-4.825326559961638	-4.825326559961638	0.0
bidirectional2right	39	-3.863964809883569	-3.863964809883569	0.0
bidirectional2right	40	0.3381893499529269	0.0	0.3381893499529269
bidirectional2right	41	0.0190120791190793	0.0	0.0190120791190793
bidirectional2right	42	-0.2768270366978385	-0.2768270366978385	0.0
bidirectional2right	43	0.7521754830061269	0.0	0.7521754830061269
bidirectional2right	44	6.081705975885569	0.0	6.081705975885569
bidirectional2right	45	0.0056710076738966	0.0	0.0056710076738966
bidirectional2right	46	-0.1151904114469459	-0.1151904114469459	0.0
bidirectional2right	47	0.1493979840352466	0.0	0.1493979840352466
bidirectional2right	48	-8.423895005658736	-8.423895005658736	0.0
bidirectional2right	49	0.5080368827978532	0.0	0.5080368827978532
bidirectional2right	50	0.1810137839028556	0.0	0.1810137839028556
bidirectional2right	51	0.0411486885910505	0.0	0.0411486885910505
bidirectional2right	52	2.0823883543098702	0.0	2.0823883543098702
bidirectional2right	53	-1.3117876721989603	-1.3117876721989603	0.0
bidirectional2right	54	-2.9391489660520023	-2.9391489660520023	0.0
bidirectional2right	55	0.4469102303297916	0.0	0.4469102303297916
bidirectional2right	56	-0.4848369404447084	-0.4848369404447084	0.0
bidirectional2right	57	0.9947129797959064	0.0	0.9947129797959064
bidirectional2right	58	0.5956265744281382	0.0	0.5956265744281382
bidirectional2right	59	-3.5419790166227187	-3.5419790166227187	0.0
bidirectional2right	60	-0.7758062187593708	-0.7758062187593708	0.0
bidirectional2right	61	0.5138446965190298	0.0	0.5138446965190298
bidirectional2right	62	0.5854468975573752	0.0	0.5854468975573752
bidirectional2right	63	0.6815807008619998	0.0	0.6815807008619998
bidirectional2right	64	1.1953359487332025	0.0	1.1953359487332025
bidirectional2right	65	0.5300181888360243	0.0	0.5300181888360243
bidirectional2right	66	1.5290355638799298	0.0	1.5290355638799298
bidirectional2right	67	3.474687411635017	0.0	3.474687411635017
bidirectional2right	68	2.3984339978226785	0.0	2.3984339978226785
bidirectional2right	69	-2.289849440847732	-2.289849440847732	0.0
bidirectional2right	70	0.1172408784203753	0.0	0.1172408784203753
bidirectional2right	71	-6.416699141563598	-6.416699141563598	0.0
bidirectional2right	72	0.3873570530020913	0.0	0.3873570530020913
bidirectional2right	73	-1.964020398800102	-1.964020398800102	0.0
bidirectional2right	74	2.3395249644815124	0.0	2.3395249644815124
bidirectional2right	75	19.914584797730782	0.0	19.914584797730782
bidirectional2right	76	3.823603919310244	0.0	3.823603919310244
bidirectional2right	77	4.0551524328486295	0.0	4.0551524328486295
bidirectional2right	78	5.222674179155064	0.0	5.222674179155064
bidirectional2right	79	-0.6125521013530459	-0.6125521013530459	0.0
bidirectional2right	80	9.962081034869144	0.0	9.962081034869144
bidirectional2right	81	7.999375144090479	0.0	7.999375144090479
bidirectional2right	82	4.338364129361196	0.0	4.338364129361196
bidirectional2right	83	1.2378585108558724	0.0	1.2378585108558724
bidirectional2right	84	3.967217664315541	0.0	3.967217664315541
bidirectional2right	85	5.899401883963577	0.0	5.899401883963577
bidirectional2right	86	-0.7036293980846153	-0.7036293980846153	0.0
bidirectional2right	87	1.2705671651859518	0.0	1.2705671651859518
bidirectional2right	88	1.6105045825711954	0.0	1.6105045825711954
bidirectional2right	89	12.232560303921105	0.0	12.232560303921105
bidirectional2right	90	0.7255795384919566	0.0	0.7255795384919566
bidirectional2right	91	2.960118676749431	0.0	2.960118676749431
bidirectional2right	92	6.315749036028564	0.0	6.315749036028564
bidirectional2right	93	21.61840557982731	0.0	21.61840557982731
bidirectional2right	94	7.277812357144697	0.0	7.277812357144697
bidirectional2right	95	-3.2766758840775907	-3.2766758840775907	0.0
bidirectional2right	96	-6.674989882600741	-6.674989882600741	0.0
bidirectional2right	97	12.373357667782528	0.0	12.373357667782528
bidirectional2right	98	4.7783051893738815	0.0	4.7783051893738815
bidirectional2right	99	17.73434422060906	0.0	17.73434422060906
bidirectional2right	100	24.58952542818379	0.0	24.58952542818379


==> results/fixed-robot/bidirectionalleft.txt <==
cat	x	y	ymin	ymax
bidirectionalleft	1	30.30420892575621	0.0	30.30420892575621
bidirectionalleft	2	20.844579009225058	0.0	20.844579009225058
bidirectionalleft	3	20.151723341506923	0.0	20.151723341506923
bidirectionalleft	4	18.10255109023906	0.0	18.10255109023906
bidirectionalleft	5	17.555848513482843	0.0	17.555848513482843
bidirectionalleft	6	16.476339356395897	0.0	16.476339356395897
bidirectionalleft	7	14.356937699466812	0.0	14.356937699466812
bidirectionalleft	8	11.99040643833824	0.0	11.99040643833824
bidirectionalleft	9	11.560015217681382	0.0	11.560015217681382
bidirectionalleft	10	9.821715136999089	0.0	9.821715136999089
bidirectionalleft	11	8.988477201555114	0.0	8.988477201555114
bidirectionalleft	12	8.280105315542073	0.0	8.280105315542073
bidirectionalleft	13	7.0454897575125415	0.0	7.0454897575125415
bidirectionalleft	14	6.988588938814146	0.0	6.988588938814146
bidirectionalleft	15	6.034596913872846	0.0	6.034596913872846
bidirectionalleft	16	5.887799196931823	0.0	5.887799196931823
bidirectionalleft	17	5.6593401552901526	0.0	5.6593401552901526
bidirectionalleft	18	5.591738711290802	0.0	5.591738711290802
bidirectionalleft	19	5.488008083775668	0.0	5.488008083775668
bidirectionalleft	20	4.934233962253302	0.0	4.934233962253302
bidirectionalleft	21	4.847106983376165	0.0	4.847106983376165
bidirectionalleft	22	4.522875651008008	0.0	4.522875651008008
bidirectionalleft	23	3.3153762736245795	0.0	3.3153762736245795
bidirectionalleft	24	3.0900400135100767	0.0	3.0900400135100767
bidirectionalleft	25	3.062613890267528	0.0	3.062613890267528
bidirectionalleft	26	2.542523487494151	0.0	2.542523487494151
bidirectionalleft	27	2.370046838962395	0.0	2.370046838962395
bidirectionalleft	28	2.0741856544700283	0.0	2.0741856544700283
bidirectionalleft	29	2.074067653164008	0.0	2.074067653164008
bidirectionalleft	30	1.8763584196876335	0.0	1.8763584196876335
bidirectionalleft	31	1.6521462403296283	0.0	1.6521462403296283
bidirectionalleft	32	1.6334873174349411	0.0	1.6334873174349411
bidirectionalleft	33	1.493364734883713	0.0	1.493364734883713
bidirectionalleft	34	1.388624871553105	0.0	1.388624871553105
bidirectionalleft	35	1.35787452883244	0.0	1.35787452883244
bidirectionalleft	36	1.2022977561183126	0.0	1.2022977561183126
bidirectionalleft	37	1.1333611558893608	0.0	1.1333611558893608
bidirectionalleft	38	1.090447458061547	0.0	1.090447458061547
bidirectionalleft	39	1.0763408845750178	0.0	1.0763408845750178
bidirectionalleft	40	0.9472690182771116	0.0	0.9472690182771116
bidirectionalleft	41	0.9220149510010458	0.0	0.9220149510010458
bidirectionalleft	42	0.6801822913056128	0.0	0.6801822913056128
bidirectionalleft	43	0.5859188444505321	0.0	0.5859188444505321
bidirectionalleft	44	0.5057284568336655	0.0	0.5057284568336655
bidirectionalleft	45	0.1470466903926706	0.0	0.1470466903926706
bidirectionalleft	46	0.1370741434523381	0.0	0.1370741434523381
bidirectionalleft	47	0.0524488614110936	0.0	0.0524488614110936
bidirectionalleft	48	0.002081842420182	0.0	0.002081842420182
bidirectionalleft	49	-0.0367833280139109	-0.0367833280139109	0.0
bidirectionalleft	50	-0.4153799783922096	-0.4153799783922096	0.0
bidirectionalleft	51	-0.5149565496281525	-0.5149565496281525	0.0
bidirectionalleft	52	-0.6368802828261266	-0.6368802828261266	0.0
bidirectionalleft	53	-0.6513066337741407	-0.6513066337741407	0.0
bidirectionalleft	54	-0.747912957485255	-0.747912957485255	0.0
bidirectionalleft	55	-0.8490516672986104	-0.8490516672986104	0.0
bidirectionalleft	56	-0.8648048509196542	-0.8648048509196542	0.0
bidirectionalleft	57	-0.8711135502842069	-0.8711135502842069	0.0
bidirectionalleft	58	-0.876857013273252	-0.876857013273252	0.0
bidirectionalleft	59	-0.9108697978069528	-0.9108697978069528	0.0
bidirectionalleft	60	-0.9356641899961318	-0.9356641899961318	0.0
bidirectionalleft	61	-1.0075642710081354	-1.0075642710081354	0.0
bidirectionalleft	62	-1.044197521707105	-1.044197521707105	0.0
bidirectionalleft	63	-1.2855002182898971	-1.2855002182898971	0.0
bidirectionalleft	64	-1.37862133002443	-1.37862133002443	0.0
bidirectionalleft	65	-1.4230942897348342	-1.4230942897348342	0.0
bidirectionalleft	66	-1.4373928335917725	-1.4373928335917725	0.0
bidirectionalleft	67	-1.5536515749615774	-1.5536515749615774	0.0
bidirectionalleft	68	-1.744317692447467	-1.744317692447467	0.0
bidirectionalleft	69	-1.7905102142113094	-1.7905102142113094	0.0
bidirectionalleft	70	-2.1482095895110547	-2.1482095895110547	0.0
bidirectionalleft	71	-2.194886760609976	-2.194886760609976	0.0
bidirectionalleft	72	-2.3270971480452687	-2.3270971480452687	0.0
bidirectionalleft	73	-2.510259461893739	-2.510259461893739	0.0
bidirectionalleft	74	-2.6341033733442174	-2.6341033733442174	0.0
bidirectionalleft	75	-2.904394111665169	-2.904394111665169	0.0
bidirectionalleft	76	-3.1396914901524013	-3.1396914901524013	0.0
bidirectionalleft	77	-3.1665819783278124	-3.1665819783278124	0.0
bidirectionalleft	78	-3.408085638363474	-3.408085638363474	0.0
bidirectionalleft	79	-3.58954152963355	-3.58954152963355	0.0
bidirectionalleft	80	-4.607494425284756	-4.607494425284756	0.0
bidirectionalleft	81	-5.367228160156799	-5.367228160156799	0.0
bidirectionalleft	82	-6.159509464554006	-6.159509464554006	0.0
bidirectionalleft	83	-6.323580123760436	-6.323580123760436	0.0
bidirectionalleft	84	-7.519158919089378	-7.519158919089378	0.0
bidirectionalleft	85	-7.632492020788376	-7.632492020788376	0.0
bidirectionalleft	86	-8.128621837644488	-8.128621837644488	0.0
bidirectionalleft	87	-8.209079669498692	-8.209079669498692	0.0
bidirectionalleft	88	-8.466451586436136	-8.466451586436136	0.0
bidirectionalleft	89	-8.930119698090763	-8.930119698090763	0.0
bidirectionalleft	90	-9.79236333483486	-9.79236333483486	0.0
bidirectionalleft	91	-10.862560214793676	-10.862560214793676	0.0
bidirectionalleft	92	-10.950835352137515	-10.950835352137515	0.0
bidirectionalleft	93	-11.732931045561358	-11.732931045561358	0.0
bidirectionalleft	94	-11.78006682608006	-11.78006682608006	0.0
bidirectionalleft	95	-11.833407375160943	-11.833407375160943	0.0
bidirectionalleft	96	-11.916466262895938	-11.916466262895938	0.0
bidirectionalleft	97	-12.17608117115806	-12.17608117115806	0.0
bidirectionalleft	98	-15.51888662279312	-15.51888662279312	0.0
bidirectionalleft	99	-16.076255066306018	-16.076255066306018	0.0
bidirectionalleft	100	-18.14872787872081	-18.14872787872081	0.0


==> results/fixed-robot/bidirectionalright.txt <==
cat	x	y	ymin	ymax
bidirectionalright	1	-30.30420892575621	-30.30420892575621	0.0
bidirectionalright	2	-20.844579009225058	-20.844579009225058	0.0
bidirectionalright	3	-20.151723341506923	-20.151723341506923	0.0
bidirectionalright	4	-18.10255109023906	-18.10255109023906	0.0
bidirectionalright	5	-17.555848513482843	-17.555848513482843	0.0
bidirectionalright	6	-16.476339356395897	-16.476339356395897	0.0
bidirectionalright	7	-14.356937699466812	-14.356937699466812	0.0
bidirectionalright	8	-11.99040643833824	-11.99040643833824	0.0
bidirectionalright	9	-11.560015217681382	-11.560015217681382	0.0
bidirectionalright	10	-9.821715136999089	-9.821715136999089	0.0
bidirectionalright	11	-8.988477201555114	-8.988477201555114	0.0
bidirectionalright	12	-8.280105315542073	-8.280105315542073	0.0
bidirectionalright	13	-7.0454897575125415	-7.0454897575125415	0.0
bidirectionalright	14	-6.988588938814146	-6.988588938814146	0.0
bidirectionalright	15	-6.034596913872846	-6.034596913872846	0.0
bidirectionalright	16	-5.887799196931823	-5.887799196931823	0.0
bidirectionalright	17	-5.6593401552901526	-5.6593401552901526	0.0
bidirectionalright	18	-5.591738711290802	-5.591738711290802	0.0
bidirectionalright	19	-5.488008083775668	-5.488008083775668	0.0
bidirectionalright	20	-4.934233962253302	-4.934233962253302	0.0
bidirectionalright	21	-4.847106983376165	-4.847106983376165	0.0
bidirectionalright	22	-4.522875651008008	-4.522875651008008	0.0
bidirectionalright	23	-3.3153762736245795	-3.3153762736245795	0.0
bidirectionalright	24	-3.0900400135100767	-3.0900400135100767	0.0
bidirectionalright	25	-3.062613890267528	-3.062613890267528	0.0
bidirectionalright	26	-2.542523487494151	-2.542523487494151	0.0
bidirectionalright	27	-2.370046838962395	-2.370046838962395	0.0
bidirectionalright	28	-2.0741856544700283	-2.0741856544700283	0.0
bidirectionalright	29	-2.074067653164008	-2.074067653164008	0.0
bidirectionalright	30	-1.8763584196876335	-1.8763584196876335	0.0
bidirectionalright	31	-1.6521462403296283	-1.6521462403296283	0.0
bidirectionalright	32	-1.6334873174349411	-1.6334873174349411	0.0
bidirectionalright	33	-1.493364734883713	-1.493364734883713	0.0
bidirectionalright	34	-1.388624871553105	-1.388624871553105	0.0
bidirectionalright	35	-1.35787452883244	-1.35787452883244	0.0
bidirectionalright	36	-1.2022977561183126	-1.2022977561183126	0.0
bidirectionalright	37	-1.1333611558893608	-1.1333611558893608	0.0
bidirectionalright	38	-1.090447458061547	-1.090447458061547	0.0
bidirectionalright	39	-1.0763408845750178	-1.0763408845750178	0.0
bidirectionalright	40	-0.9472690182771116	-0.9472690182771116	0.0
bidirectionalright	41	-0.9220149510010458	-0.9220149510010458	0.0
bidirectionalright	42	-0.6801822913056128	-0.6801822913056128	0.0
bidirectionalright	43	-0.5859188444505321	-0.5859188444505321	0.0
bidirectionalright	44	-0.5057284568336655	-0.5057284568336655	0.0
bidirectionalright	45	-0.1470466903926706	-0.1470466903926706	0.0
bidirectionalright	46	-0.1370741434523381	-0.1370741434523381	0.0
bidirectionalright	47	-0.0524488614110936	-0.0524488614110936	0.0
bidirectionalright	48	-0.002081842420182	-0.002081842420182	0.0
bidirectionalright	49	0.0367833280139109	0.0	0.0367833280139109
bidirectionalright	50	0.4153799783922096	0.0	0.4153799783922096
bidirectionalright	51	0.5149565496281525	0.0	0.5149565496281525
bidirectionalright	52	0.6368802828261266	0.0	0.6368802828261266
bidirectionalright	53	0.6513066337741407	0.0	0.6513066337741407
bidirectionalright	54	0.747912957485255	0.0	0.747912957485255
bidirectionalright	55	0.8490516672986104	0.0	0.8490516672986104
bidirectionalright	56	0.8648048509196542	0.0	0.8648048509196542
bidirectionalright	57	0.8711135502842069	0.0	0.8711135502842069
bidirectionalright	58	0.876857013273252	0.0	0.876857013273252
bidirectionalright	59	0.9108697978069528	0.0	0.9108697978069528
bidirectionalright	60	0.9356641899961318	0.0	0.9356641899961318
bidirectionalright	61	1.0075642710081354	0.0	1.0075642710081354
bidirectionalright	62	1.044197521707105	0.0	1.044197521707105
bidirectionalright	63	1.2855002182898971	0.0	1.2855002182898971
bidirectionalright	64	1.37862133002443	0.0	1.37862133002443
bidirectionalright	65	1.4230942897348342	0.0	1.4230942897348342
bidirectionalright	66	1.4373928335917725	0.0	1.4373928335917725
bidirectionalright	67	1.5536515749615774	0.0	1.5536515749615774
bidirectionalright	68	1.744317692447467	0.0	1.744317692447467
bidirectionalright	69	1.7905102142113094	0.0	1.7905102142113094
bidirectionalright	70	2.1482095895110547	0.0	2.1482095895110547
bidirectionalright	71	2.194886760609976	0.0	2.194886760609976
bidirectionalright	72	2.3270971480452687	0.0	2.3270971480452687
bidirectionalright	73	2.510259461893739	0.0	2.510259461893739
bidirectionalright	74	2.6341033733442174	0.0	2.6341033733442174
bidirectionalright	75	2.904394111665169	0.0	2.904394111665169
bidirectionalright	76	3.1396914901524013	0.0	3.1396914901524013
bidirectionalright	77	3.1665819783278124	0.0	3.1665819783278124
bidirectionalright	78	3.408085638363474	0.0	3.408085638363474
bidirectionalright	79	3.58954152963355	0.0	3.58954152963355
bidirectionalright	80	4.607494425284756	0.0	4.607494425284756
bidirectionalright	81	5.367228160156799	0.0	5.367228160156799
bidirectionalright	82	6.159509464554006	0.0	6.159509464554006
bidirectionalright	83	6.323580123760436	0.0	6.323580123760436
bidirectionalright	84	7.519158919089378	0.0	7.519158919089378
bidirectionalright	85	7.632492020788376	0.0	7.632492020788376
bidirectionalright	86	8.128621837644488	0.0	8.128621837644488
bidirectionalright	87	8.209079669498692	0.0	8.209079669498692
bidirectionalright	88	8.466451586436136	0.0	8.466451586436136
bidirectionalright	89	8.930119698090763	0.0	8.930119698090763
bidirectionalright	90	9.79236333483486	0.0	9.79236333483486
bidirectionalright	91	10.862560214793676	0.0	10.862560214793676
bidirectionalright	92	10.950835352137515	0.0	10.950835352137515
bidirectionalright	93	11.732931045561358	0.0	11.732931045561358
bidirectionalright	94	11.78006682608006	0.0	11.78006682608006
bidirectionalright	95	11.833407375160943	0.0	11.833407375160943
bidirectionalright	96	11.916466262895938	0.0	11.916466262895938
bidirectionalright	97	12.17608117115806	0.0	12.17608117115806
bidirectionalright	98	15.51888662279312	0.0	15.51888662279312
bidirectionalright	99	16.076255066306018	0.0	16.076255066306018
bidirectionalright	100	18.14872787872081	0.0	18.14872787872081


==> results/rugged/0/BODarwinian.txt <==
cat	x	y	ymin	ymax
BODarwinian	0	5.958530601929097	5.622660225031248	6.439505917708648
BODarwinian	1	6.234188114954581	5.907253640809382	6.738319054712173
BODarwinian	2	6.512888580804516	6.139892684891017	7.037621126939849
BODarwinian	3	7.139954890370895	6.574843841280507	7.7007572611898665
BODarwinian	4	7.605504363920495	6.932633617582164	8.298132592851783
BODarwinian	5	8.040237482657679	7.209096589349633	8.87924179134021
BODarwinian	6	8.498908214207457	7.448361318087004	9.503306226938678
BODarwinian	7	8.909265802003365	7.63065999839655	10.067118791797691
BODarwinian	8	9.287361071563447	7.817860621348042	10.425848658102282
BODarwinian	9	9.658018013657296	7.964784880641295	10.82623586422501
BODarwinian	10	10.05219990743614	8.085016788694599	11.13785951778235
BODarwinian	11	10.317003117025783	8.151795100339958	11.362399080138673
BODarwinian	12	10.625521042341171	8.259482377299118	11.643176374081099
BODarwinian	13	10.798712920181668	8.359877294970612	12.07482026848667
BODarwinian	14	11.042472813490418	8.409447652461795	12.413027009445573
BODarwinian	15	11.187452045278297	8.461161233282816	12.727384511897734
BODarwinian	16	11.384506922958899	8.516925280439505	13.152656515509642
BODarwinian	17	11.474999450700526	8.63884912299274	13.411817959045203
BODarwinian	18	11.626683900599897	8.850631082474484	13.639591308280378
BODarwinian	19	11.795845608754618	8.973272234211676	13.791957684185594
BODarwinian	20	11.94900328032681	8.956077872792664	14.05375119360215
BODarwinian	21	12.01119023441529	9.027235378077151	14.114230428626271
BODarwinian	22	12.147960911928152	9.00037702795012	14.236484797025255
BODarwinian	23	12.291497815106336	8.951116634527988	14.430470329344354
BODarwinian	24	12.375876604809841	9.077157020500257	14.69127661534873
BODarwinian	25	12.489299567935834	9.254526283080116	14.79589143460394
BODarwinian	26	12.663456095016157	9.224696498978874	14.957273757050382
BODarwinian	27	12.80995269654367	9.23448635809229	15.27181817551254
BODarwinian	28	12.780620525559618	9.140445029983677	15.246061897834641
BODarwinian	29	12.872142716311973	8.978839657249036	15.170352230119008
BODarwinian	30	12.929440418978071	8.88836241263812	15.175856596435569
BODarwinian	31	12.981037862616697	8.975994498825592	15.159040579699383
BODarwinian	32	12.966248311999692	9.013391586422962	15.081692376177159
BODarwinian	33	13.108497872092334	9.061476170018574	15.395988633613845
BODarwinian	34	13.081224218621225	9.214821297702017	15.435503674888787
BODarwinian	35	13.08121676479223	9.35444059435161	15.525745703512973
BODarwinian	36	13.131825871802693	9.364871214923303	15.7775596607811
BODarwinian	37	13.32824579244795	9.4758482162737	15.91060236638329
BODarwinian	38	13.46538660537837	9.510797885914382	15.886645334810932
BODarwinian	39	13.55648684526626	9.564962666929802	16.057140983025395
BODarwinian	40	13.777341659458965	9.490264528463552	16.176579384323748
BODarwinian	41	13.85497775494756	9.535454552473436	16.02406961036551
BODarwinian	42	13.843166845052679	9.436415512041062	15.983371583837215
BODarwinian	43	13.77658489553384	9.462155153106778	15.886537080465473
BODarwinian	44	14.001363448191572	9.42370289764189	15.950695335257018
BODarwinian	45	13.967916320477794	9.515443469663278	15.89957713708102
BODarwinian	46	14.226583867597906	9.599575793449121	16.0486252003924
BODarwinian	47	14.34697817263302	9.65346702370676	16.29868036311053
BODarwinian	48	14.506253955949337	9.649371897316339	16.485629300689066
BODarwinian	49	14.516880495592236	9.570462060823184	16.675398187505657
BODarwinian	50	14.667693462733329	9.46800546742448	16.976096765036004
BODarwinian	51	14.85571892994742	9.469298663670052	17.202484893816965
BODarwinian	52	14.912398353666026	9.494057710899082	17.13354778583768
BODarwinian	53	15.060315390172116	9.560616875110888	17.178128437893506
BODarwinian	54	15.116618811835668	9.639148329140395	17.209210842545296
BODarwinian	55	15.267802120599544	9.720201793587425	17.086077856868172
BODarwinian	56	14.99867613382543	9.671053113179015	17.04900362994877
BODarwinian	57	15.037917204070407	9.692104068737754	17.109119011743566
BODarwinian	58	15.135481486778923	9.64902699284338	17.211860252577072
BODarwinian	59	15.203681111514271	9.68617448456653	17.314283897772736
BODarwinian	60	15.153328196936343	9.701909147196655	17.474177022833345
BODarwinian	61	15.437103612189095	9.72012019769746	17.49531691094536
BODarwinian	62	15.477947775906651	9.629364255654655	17.599682673697764
BODarwinian	63	15.409081424943944	9.61586071808318	17.616095901569004
BODarwinian	64	15.36978288142429	9.519483940763218	17.70148933969788
BODarwinian	65	15.398664469948784	9.431597981789778	17.64824726853957
BODarwinian	66	15.24145283075699	9.350990347194148	17.74462915161955
BODarwinian	67	15.11970825421496	9.414460612106886	17.793135674685917
BODarwinian	68	14.963805766400863	9.48779334475977	17.777852519873857
BODarwinian	69	14.915802244236653	9.489263057295048	17.606323814289876
BODarwinian	70	14.75955653300843	9.573444268309885	17.623944674538834
BODarwinian	71	14.628927185960734	9.591035611542594	17.447828010252493
BODarwinian	72	14.639988893096222	9.541945886082651	17.29095573718704
BODarwinian	73	14.68589552378167	9.496952255700839	17.251126694750813
BODarwinian	74	14.651130391061963	9.603919433551331	17.21228035636335
BODarwinian	75	14.775886301558913	9.694594922677862	17.12913709280489
BODarwinian	76	14.669233679243451	9.761795372030125	17.209906963515248
BODarwinian	77	14.784961296271439	9.835437621610135	17.135900881347585
BODarwinian	78	14.858291948771434	9.84165684255789	16.988817566699286
BODarwinian	79	14.948272924034788	9.77929468697465	16.910763079108474
BODarwinian	80	15.092605264267528	9.740108384813569	16.940473330519296
BODarwinian	81	15.356219824752875	9.782824195270985	16.85844319022845
BODarwinian	82	15.346684842337257	9.851829123133772	17.049615593648582
BODarwinian	83	15.525644963138905	9.903151232159733	17.16526573194673
BODarwinian	84	15.54576289100022	9.95759013831341	17.296028638192148
BODarwinian	85	15.602624098549493	9.944612759948301	17.491480456891633
BODarwinian	86	15.891640214405822	9.965107997924788	17.581268996424207
BODarwinian	87	16.13113977511435	9.848525731227424	17.553579041847893
BODarwinian	88	16.245201343061467	9.848133953762702	17.78196251017653
BODarwinian	89	16.369188336472366	9.803836868963083	17.827171372524486
BODarwinian	90	16.422747006666675	9.758772043036354	17.7851645485445
BODarwinian	91	16.19887910975459	9.758777172873312	17.871074295026848
BODarwinian	92	16.006098309778682	9.836434294784654	18.029394825681333
BODarwinian	93	15.69978503752068	9.86903358986836	17.84066807511519
BODarwinian	94	15.587927776738388	9.888306735898155	17.854272882974037
BODarwinian	95	15.337120942393014	9.91768237826056	17.79682978178746
BODarwinian	96	15.251716603981123	9.93807815226654	17.697847426337017
BODarwinian	97	15.200285989751759	10.002297336386672	17.580005727048878
BODarwinian	98	15.27489153993095	10.009745135946698	17.628961686078604
BODarwinian	99	15.260254708299298	10.093086652882175	17.58769097085293


==> results/rugged/0/BOLamarckian.txt <==
cat	x	y	ymin	ymax
BOLamarckian	0	6.319498500864609	5.788833972609111	7.21603479499445
BOLamarckian	1	6.699052686026398	6.083930728423754	7.592913008531598
BOLamarckian	2	7.0092453843719795	6.312289701387662	7.929068971795472
BOLamarckian	3	7.678765218004554	6.88633907619564	8.76555158997768
BOLamarckian	4	8.268940190705402	7.2778742779962355	9.513390720633655
BOLamarckian	5	8.924216021874964	7.619373237276901	10.453604400562202
BOLamarckian	6	9.62809402190415	8.022086923447716	11.42595051732873
BOLamarckian	7	10.360196980161524	8.530078104773953	12.616624834453818
BOLamarckian	8	11.299468303084748	8.944038009370454	13.649632882108147
BOLamarckian	9	12.200684129055684	9.427100938392522	14.583514902648767
BOLamarckian	10	12.89863103911147	10.030084354721701	15.368965819531999
BOLamarckian	11	13.47025276759951	10.566538621048359	15.969942339004898
BOLamarckian	12	14.102942260592252	11.094845395293381	16.414870012479035
BOLamarckian	13	14.640151800724933	11.75456566631218	16.84948546889964
BOLamarckian	14	14.983503452397755	12.403546885624253	17.344969075537925
BOLamarckian	15	15.404737094468436	12.903621037785182	17.66513953677505
BOLamarckian	16	16.02026337816049	13.411374597214628	18.278065217766123
BOLamarckian	17	16.526055145675013	14.0537869254789	18.87377240799496
BOLamarckian	18	16.9444333286546	14.657049339393453	19.487714577512186
BOLamarckian	19	17.54682335427959	14.998508916843239	19.968361800348895
BOLamarckian	20	18.010006516854542	15.144730214037327	20.511752861396555
BOLamarckian	21	18.310285201074418	15.422715315058246	20.719101977137367
BOLamarckian	22	18.53637569381292	15.268991516471022	20.928020031005538
BOLamarckian	23	18.609560715250755	15.201088268558525	21.08764437486473
BOLamarckian	24	18.77111157611753	15.641194203650395	21.476523165466894
BOLamarckian	25	19.019850813170155	16.205507887494463	22.014201541505418
BOLamarckian	26	19.219842502855847	16.620978702248987	22.55031477574786
BOLamarckian	27	19.81590612351148	17.265111202707253	23.224418761946474
BOLamarckian	28	20.440964045782376	17.645278473288542	24.080566036706717
BOLamarckian	29	20.644297874835942	17.889117798623186	24.459185507219537
BOLamarckian	30	20.81562767206284	18.118057757524127	24.85106677241739
BOLamarckian	31	20.815697128703704	18.144669840287328	25.09441786623142
BOLamarckian	32	20.552368651937126	18.23731197638844	25.17292411590798
BOLamarckian	33	20.63283722236047	18.33688745634384	25.063013317796543
BOLamarckian	34	20.8069275804192	18.09321519110275	25.09998590614641
BOLamarckian	35	21.136442038298235	17.96447663645456	24.90277087484259
BOLamarckian	36	21.4514586180968	17.961957385725082	25.07429262747652
BOLamarckian	37	22.068142808082463	17.96704610940111	25.186051250628545
BOLamarckian	38	22.393522167542756	18.184448135411138	25.224342196876556
BOLamarckian	39	22.837022177063467	18.444592717049698	25.29657130049779
BOLamarckian	40	23.154809919137936	18.591012167843367	25.48673752376506
BOLamarckian	41	23.454734851769707	18.75179234003594	25.632245404160038
BOLamarckian	42	23.51811035576509	18.660019716288623	25.66716371396427
BOLamarckian	43	23.485181749809023	18.5339624057827	25.5146513707969
BOLamarckian	44	23.458036550846607	18.46627868929008	25.408801244319914
BOLamarckian	45	23.25691620312145	18.68467024563345	25.499975549090397
BOLamarckian	46	23.31640285478823	18.661239453191136	25.360859840344105
BOLamarckian	47	22.998957984934464	18.947375545125986	25.156088896300645
BOLamarckian	48	23.019291316609166	19.00309061397468	25.30256011282065
BOLamarckian	49	22.790808050900583	19.034087063888727	25.602522118779483
BOLamarckian	50	22.92194553718341	18.975409995224073	25.667867585408025
BOLamarckian	51	22.75846714890002	19.273497418468793	25.900776867110704
BOLamarckian	52	22.88788738143744	18.943778412486303	26.15422317887452
BOLamarckian	53	22.696028548951084	18.77098012204554	26.296077007791315
BOLamarckian	54	22.723503190693275	18.80206290080174	26.07226728960478
BOLamarckian	55	22.78756331896559	18.664967764355318	25.924897568988264
BOLamarckian	56	23.01051165290502	18.400279880278042	25.642296101628453
BOLamarckian	57	23.1968813352177	18.69308279374089	25.462473414089708
BOLamarckian	58	23.425761147110542	19.062268251370234	25.396114398448105
BOLamarckian	59	23.441309563607927	19.451021543387252	25.585212926068056
BOLamarckian	60	23.41094025545609	19.93578570613385	25.55268343804647
BOLamarckian	61	23.470378786767153	20.30172367797328	25.75315915282286
BOLamarckian	62	23.06497693766031	20.39714676962555	25.750761403442556
BOLamarckian	63	22.760566968630588	20.432898835146084	25.69134601989942
BOLamarckian	64	22.81391249827163	20.060186161719525	25.61379764827459
BOLamarckian	65	22.702866082370193	19.79102899132348	25.695282764756364
BOLamarckian	66	22.508893029080905	19.527265279871763	25.32299118896354
BOLamarckian	67	22.78565184054161	19.71078061156922	25.34754053988222
BOLamarckian	68	22.897275467959837	19.682210442722056	25.333724764515292
BOLamarckian	69	22.689394614729633	19.842961833556398	25.29833351107137
BOLamarckian	70	22.912984382937147	19.75916464008593	25.38119370803638
BOLamarckian	71	23.04939406904328	19.841292833519486	25.924755207144624
BOLamarckian	72	23.188763317258974	19.516734413846553	26.146257735231234
BOLamarckian	73	23.789605318554017	19.535747083698958	26.540797656659134
BOLamarckian	74	24.188243116318485	19.609446305704587	26.72016835422135
BOLamarckian	75	24.167538107809975	19.79865253830158	27.084741120861366
BOLamarckian	76	24.180117142920114	19.86866470697877	27.188721492293723
BOLamarckian	77	24.315308173283146	20.20370862348519	27.35843052010452
BOLamarckian	78	23.91842898253899	20.397408148211518	27.31758252505561
BOLamarckian	79	23.857318859221206	20.557163006138435	27.62034779089227
BOLamarckian	80	23.61782461866614	20.575064155944645	27.50936916168562
BOLamarckian	81	23.614023531517482	20.603464805358687	27.70969187225876
BOLamarckian	82	23.43495466264836	20.268311671661223	27.9059337075048
BOLamarckian	83	23.266407731629876	20.064697485340904	27.833833271205272
BOLamarckian	84	23.240767431005004	19.85062934934964	27.891109793944242
BOLamarckian	85	23.338745892475952	19.875268215471312	28.397970999561032
BOLamarckian	86	23.376105631313454	20.06209915435597	28.03670841718357
BOLamarckian	87	23.556452886878237	20.30174649242832	27.779840819248086
BOLamarckian	88	24.00051902837767	20.303510698966843	27.737822806197517
BOLamarckian	89	24.102540021638454	20.485762931840735	27.46164561509018
BOLamarckian	90	24.13709760720087	20.63223408962431	26.853622638636853
BOLamarckian	91	24.30008263038012	20.280627480891035	26.941918406611443
BOLamarckian	92	24.21710349841777	20.19229571153751	27.234550546795806
BOLamarckian	93	24.079014421269513	20.040717869383606	27.339837384256402
BOLamarckian	94	23.929624334687322	19.797738257648444	27.60018457741221
BOLamarckian	95	24.010783114861717	19.739748803486215	27.752107381518744
BOLamarckian	96	23.990635744243185	19.976417378895867	27.70837361993935
BOLamarckian	97	24.08053578398104	20.26499300532579	27.302569778771613
BOLamarckian	98	24.021711037593278	20.53650813651506	27.326413930366925
BOLamarckian	99	24.310214874432436	20.9082853835337	27.106152279730406


==> results/rugged/0/RLDarwinian.txt <==
cat	x	y	ymin	ymax
RLDarwinian	0	4.9247116399686774	4.666682818327244	5.773019645188685
RLDarwinian	1	5.306896992407218	5.0393613979398015	6.1311496810205615
RLDarwinian	2	5.634530454207082	5.315761155586955	6.387773956596585
RLDarwinian	3	6.264003838384679	5.896582024587313	7.144587393725264
RLDarwinian	4	6.7578015904670625	6.276792018006162	7.645948082935943
RLDarwinian	5	7.17128289729703	6.51973162339128	8.059310808106897
RLDarwinian	6	7.463743713318737	6.697723064122068	8.363093686356953
RLDarwinian	7	7.740461313202704	6.86180823590706	8.820669763807697
RLDarwinian	8	8.053063905183864	6.9956529253088275	9.091455406210084
RLDarwinian	9	8.267149670454383	7.102054432729335	9.395849865264223
RLDarwinian	10	8.497501649118941	7.148068302806865	9.651488424563325
RLDarwinian	11	8.800571451465787	7.295605634014694	9.963928233487838
RLDarwinian	12	8.975685810164942	7.362117896410217	10.074278740654412
RLDarwinian	13	9.207402257516216	7.516186727876251	10.289936750814272
RLDarwinian	14	9.439732470494599	7.749337780807691	10.455465956218188
RLDarwinian	15	9.693516819788169	8.108116468330113	10.734513781106095
RLDarwinian	16	9.969764903681767	8.347450383141583	11.145176656202688
RLDarwinian	17	10.351574344125286	8.714617259998986	11.613657397944518
RLDarwinian	18	10.57150579129363	8.972813274472141	12.0833964641613
RLDarwinian	19	10.888175471322452	9.158638885497684	12.43538337492008
RLDarwinian	20	11.068551430500202	9.30590459854064	12.706993394885021
RLDarwinian	21	11.185886568529657	9.54872063855889	12.805666333392494
RLDarwinian	22	11.239609398443362	9.711301477821412	12.91563620401818
RLDarwinian	23	11.465625822242885	9.918717808677656	12.99007551534971
RLDarwinian	24	11.70917264664713	10.2415705035419	13.173735845352066
RLDarwinian	25	11.972258844901075	10.58550744602383	13.295439942226015
RLDarwinian	26	12.192812849345463	10.905074147593467	13.527554022295599
RLDarwinian	27	12.502961052920202	11.118382029641321	13.696186528117948
RLDarwinian	28	12.82026097600422	11.369886078846765	13.94142479502786
RLDarwinian	29	12.999140708209506	11.509776714355533	14.222348727057256
RLDarwinian	30	13.24889166280865	11.688016080182782	14.458055503377631
RLDarwinian	31	13.518313222763084	11.678501969705248	14.757987387806887
RLDarwinian	32	13.818643145575237	11.683863103987727	15.207922261613447
RLDarwinian	33	13.74156751356532	11.669192964248113	15.432995940596243
RLDarwinian	34	13.917929761307846	11.639188378904223	15.541437469619515
RLDarwinian	35	14.066681346679204	11.518810612525911	15.717912108459384
RLDarwinian	36	14.265059623862404	11.470293876059358	15.75544724421932
RLDarwinian	37	14.327709860542992	11.626099745676925	15.748763858687335
RLDarwinian	38	14.536258610265833	11.70295758412857	15.759619510142958
RLDarwinian	39	14.592105000122737	11.80958736825389	15.802122524700613
RLDarwinian	40	14.658995697628082	12.102628207635664	15.879344746829332
RLDarwinian	41	14.64865821486482	12.38982195264024	16.005393099094597
RLDarwinian	42	14.532608410815822	12.517826980272009	16.0059850980071
RLDarwinian	43	14.610845265658321	12.734517081856911	16.09361919048689
RLDarwinian	44	14.629105824373625	12.816840075176653	16.089036024506584
RLDarwinian	45	14.591481012820847	12.619375110421396	16.102646592755228
RLDarwinian	46	14.611868740637348	12.41715697336851	16.01386072219914
RLDarwinian	47	14.814772440696572	12.501620426298718	16.00963367366911
RLDarwinian	48	14.718889274591106	12.343313109764704	16.04803907792481
RLDarwinian	49	14.657524311729048	12.29696970000891	16.190163143861234
RLDarwinian	50	14.608020526724966	12.383137524110728	16.38516895090484
RLDarwinian	51	14.724482856294605	12.50943818898431	16.493030378170413
RLDarwinian	52	14.58001952490751	12.333412547779243	16.51284958539021
RLDarwinian	53	14.736303992124054	12.330594248034787	16.459212265652038
RLDarwinian	54	14.824570170951551	12.412069678294182	16.49833314470028
RLDarwinian	55	14.913742994723961	12.408369022088234	16.554160377250916
RLDarwinian	56	14.752418768119057	12.207893421472198	16.711503514730076
RLDarwinian	57	14.792489093427559	12.140828414543583	16.924102934657917
RLDarwinian	58	15.019144701690749	12.067646160779843	17.140701841376725
RLDarwinian	59	15.033831682251378	12.045687949642083	17.21222746990536
RLDarwinian	60	14.992828353628791	12.161802600463592	17.045496088591094
RLDarwinian	61	14.88940031467708	12.324429417168215	16.81847576465067
RLDarwinian	62	14.748246915994397	12.478829275131735	16.820370589712685
RLDarwinian	63	14.610127175089678	12.782526700567047	16.885002274141957
RLDarwinian	64	14.688585559473244	12.928646187486402	17.002399367015645
RLDarwinian	65	14.851868716983699	12.82202337186322	17.253767527743392
RLDarwinian	66	14.990756657718544	12.94392932595581	17.61515215300283
RLDarwinian	67	15.185716014368955	13.124313162213422	17.66454940267842
RLDarwinian	68	15.022376006633781	13.140679846696127	17.699877656121725
RLDarwinian	69	14.975579044919792	13.272476313437977	17.700454801423803
RLDarwinian	70	14.908348814593108	13.336035114661433	17.621778676075074
RLDarwinian	71	14.923698255158229	13.311986719112838	17.732008182252912
RLDarwinian	72	14.795645476639198	13.19330307979384	17.768943698509904
RLDarwinian	73	14.905938215011574	13.22383465174622	17.715348148381736
RLDarwinian	74	14.93770999140067	13.08547289217402	17.59251004623793
RLDarwinian	75	14.956488852562137	13.13926514510627	17.48100597950324
RLDarwinian	76	14.937196468228004	13.186976375940134	17.304464277939424
RLDarwinian	77	15.084194523296528	13.20342566641165	17.349144188198128
RLDarwinian	78	15.057785731687105	13.090396735039675	17.295507283492924
RLDarwinian	79	15.054452135538018	12.979017990033597	17.559201701036166
RLDarwinian	80	15.184245858521702	13.011822094822113	17.84171126980987
RLDarwinian	81	15.28895475840962	12.988728553595369	17.829607667218262
RLDarwinian	82	15.513416126935741	13.043048192431822	17.727606622555474
RLDarwinian	83	15.737753823977965	13.136741712663206	17.798787612890305
RLDarwinian	84	15.867733981777837	13.206221026234084	17.652063182707185
RLDarwinian	85	15.868111930590896	13.237907839159075	17.571825342162985
RLDarwinian	86	16.078651477370794	13.301460269823618	17.722172695447224
RLDarwinian	87	16.107156135361755	13.316975736215735	18.1012982234562
RLDarwinian	88	16.232562060850096	13.331113868947053	18.558473000011222
RLDarwinian	89	16.206364114502755	13.367210446054543	19.119499470495
RLDarwinian	90	16.13800846619612	13.360367354368254	19.399873037684806
RLDarwinian	91	15.98268037947319	13.436393042186314	19.550284958458242
RLDarwinian	92	16.011765807692093	13.607080717637379	19.51708149983037
RLDarwinian	93	16.002214871248036	13.605228373840598	19.557818610101243
RLDarwinian	94	16.15799428217597	13.762051514655791	19.456947632397295
RLDarwinian	95	16.31052112860538	13.902515606387732	19.491640147124475
RLDarwinian	96	16.26801399094574	13.807227444974	19.521826745007765
RLDarwinian	97	16.22427330034155	13.553915165202294	19.35695845817896
RLDarwinian	98	16.12249365285373	13.557271331936914	19.189509883493233
RLDarwinian	99	15.987332018259707	13.430404734930532	18.99543511599303


==> results/rugged/0/RLLamarckian.txt <==
cat	x	y	ymin	ymax
RLLamarckian	0	5.825595688768331	5.346187056532519	6.516489836699869
RLLamarckian	1	6.300355171683329	5.811324100036497	6.996621410655571
RLLamarckian	2	6.727348130193117	6.184073384429051	7.407011565769684
RLLamarckian	3	7.709118648616207	7.161050751683595	8.517426447189496
RLLamarckian	4	8.450656817631671	7.762980113999744	9.264362381460145
RLLamarckian	5	9.188897026985	8.392032091108998	10.08393268405887
RLLamarckian	6	9.983942668220266	9.021093510102665	10.888156720582392
RLLamarckian	7	10.77178394095549	9.703675704317321	11.705576744265482
RLLamarckian	8	11.420494473979799	10.312570391471032	12.457092101806818
RLLamarckian	9	12.039718863518436	11.024671536044966	13.220054679476508
RLLamarckian	10	12.56775032261076	11.57116420702439	13.777279950611327
RLLamarckian	11	13.119392930111246	12.109415640175177	14.387843995957292
RLLamarckian	12	13.640340596956037	12.553574866599504	15.08082504743382
RLLamarckian	13	14.285538887717014	12.827891810487511	15.885443748060132
RLLamarckian	14	14.829587162499257	13.149841931020754	16.55507986122285
RLLamarckian	15	15.37382787000906	13.516630127156308	17.1542507767386
RLLamarckian	16	15.675794093268584	13.815477024621952	17.73971254818862
RLLamarckian	17	15.866535846611262	14.155688959587533	18.13780133815714
RLLamarckian	18	16.197757909748407	14.396256985020969	18.230474260626636
RLLamarckian	19	16.332269821108035	14.554021175006426	18.422255503621724
RLLamarckian	20	16.62661706935817	14.821531249136395	18.623987098473513
RLLamarckian	21	16.956865058962745	14.90057073939796	18.6828797333672
RLLamarckian	22	17.433234784640778	15.025045660584349	18.91142441871986
RLLamarckian	23	17.656896738038444	15.198105681437752	19.16801236573271
RLLamarckian	24	18.047405675535977	15.45801714048504	19.322645047105446
RLLamarckian	25	18.22449673138261	15.555556220440412	19.717785069785556
RLLamarckian	26	18.256690961755528	15.898609925736803	20.128545592845313
RLLamarckian	27	18.260443586221218	16.137284615177304	20.377828782953948
RLLamarckian	28	18.3440522899861	16.39608219258933	20.392808916023267
RLLamarckian	29	18.46726016684834	16.525104155124865	20.856683040016726
RLLamarckian	30	18.66594922175914	16.693309423249765	20.907215852940205
RLLamarckian	31	18.812453669570107	16.5706333657764	20.942439435983708
RLLamarckian	32	18.95067610160377	16.625466991776733	21.0018628855499
RLLamarckian	33	19.106880618410152	16.695155107462604	21.405480846717587
RLLamarckian	34	19.189005751180456	16.69325744833883	21.610602753412024
RLLamarckian	35	19.22067923337962	16.70313011930441	21.84232645839927
RLLamarckian	36	19.344065162314756	16.97345389527131	22.027162317743766
RLLamarckian	37	19.322976774031787	16.99307957579442	22.27333139945012
RLLamarckian	38	19.043253469952823	17.024917540950316	22.393434911271807
RLLamarckian	39	19.001886328496624	17.065405209643167	22.276455701923062
RLLamarckian	40	19.05819032466598	17.018057656827327	22.406424773110903
RLLamarckian	41	19.262245510518323	17.225548656702397	22.62402643592555
RLLamarckian	42	19.535296321969863	17.108960579959408	22.668562085513084
RLLamarckian	43	19.920895877092683	17.168974028032064	22.76216771984531
RLLamarckian	44	20.277576837826313	17.285601613004633	22.95012703706185
RLLamarckian	45	20.539104165497925	17.621031107350454	23.092046101248762
RLLamarckian	46	20.588909750868716	17.457140404823377	23.19825884954623
RLLamarckian	47	20.756154862071718	17.6532025986157	23.047349868905222
RLLamarckian	48	21.03670350681265	17.730687761807893	23.100348546731677
RLLamarckian	49	21.00040639240931	17.583117166761042	22.997609242233654
RLLamarckian	50	20.790152728234876	17.48831852352061	22.80810267077559
RLLamarckian	51	20.856698247583218	17.304182054819798	22.646755430775357
RLLamarckian	52	20.78634157997426	17.39844030891431	22.679283105690004
RLLamarckian	53	20.63894639463271	17.52829395764956	22.457136749389853
RLLamarckian	54	20.544682279764363	17.66885278315914	22.31682412931162
RLLamarckian	55	20.830784953160286	17.724487571080157	22.277529711665363
RLLamarckian	56	20.719296264376688	17.956414182287645	22.525225548778266
RLLamarckian	57	20.770484528400804	17.714522161527924	22.85325101729844
RLLamarckian	58	20.790171014794517	17.547380638389818	23.039031495022797
RLLamarckian	59	20.859419374564226	17.68160394069136	23.179812779678503
RLLamarckian	60	20.681504549895198	17.66743064947425	23.173982141496186
RLLamarckian	61	20.787008432721098	17.77789245186941	22.89210744427293
RLLamarckian	62	20.92836292155553	18.026394519575263	22.67058122862779
RLLamarckian	63	20.97162308129621	18.25052916107334	22.8740837752613
RLLamarckian	64	20.996510540502676	18.306240405905992	22.841940405118805
RLLamarckian	65	20.950809388449603	18.31356454760018	22.933382087964436
RLLamarckian	66	20.960086107072215	18.340431911405414	23.03057749688235
RLLamarckian	67	20.78362469862285	18.256082015798427	23.225024998718183
RLLamarckian	68	20.784682087182397	18.10513155215703	23.235405947168918
RLLamarckian	69	20.87876690567137	17.914864694771232	23.451203492250613
RLLamarckian	70	21.04996982207637	17.866744367385508	23.46371880767434
RLLamarckian	71	21.099814183821735	17.76485650926522	23.65143027952228
RLLamarckian	72	21.027140199945126	17.849470160515537	23.64114165909553
RLLamarckian	73	20.94663601188382	18.178174828573294	23.555290712885483
RLLamarckian	74	20.811462827845965	18.428516342787514	23.503865987371203
RLLamarckian	75	20.777527372319064	18.583658364020717	23.474354282373675
RLLamarckian	76	20.85748175128066	18.72969625532783	23.484242179427923
RLLamarckian	77	20.90242325226422	18.867982068895355	23.4435681906094
RLLamarckian	78	20.81097066560842	18.69263884806336	23.587723985820364
RLLamarckian	79	20.785047839488904	18.654077997235163	23.705810359143054
RLLamarckian	80	20.793297563540754	18.703909956833286	23.663447395175552
RLLamarckian	81	20.77763278264015	18.713689109944028	23.53155921875338
RLLamarckian	82	21.004776357352583	18.710146825607602	23.445489307058384
RLLamarckian	83	21.257725939871143	18.851756727675212	23.278504522912183
RLLamarckian	84	21.62025735387285	19.01980879577315	23.33705504057712
RLLamarckian	85	21.50536407749695	18.99081578005006	23.594152546026635
RLLamarckian	86	21.492505730150167	18.82874503159679	23.80252225547261
RLLamarckian	87	21.212936942435945	18.74852065166067	24.043255286774773
RLLamarckian	88	21.242107019178867	18.85235796951032	24.18424557663517
RLLamarckian	89	20.919219317483517	18.85898303184619	24.218203504323235
RLLamarckian	90	21.047895451937215	19.047692231573297	24.28729620639797
RLLamarckian	91	21.11290326495769	19.41004243414622	24.35267397577608
RLLamarckian	92	21.227088507913578	19.726551040998622	24.481918907290197
RLLamarckian	93	21.285391888327858	19.59462063286106	24.785425105645718
RLLamarckian	94	21.487114274556554	19.70084218368398	24.71291252290452
RLLamarckian	95	21.700072174011233	19.881239932466762	24.87684714231832
RLLamarckian	96	21.863895563568907	19.892238162447967	24.87145824940465
RLLamarckian	97	22.117895686815775	19.79885885055566	24.74400365772822
RLLamarckian	98	22.17442365440182	19.958229183455657	24.501453536372985
RLLamarckian	99	22.30886368077306	19.96191404280385	24.615010971186816


==> results/rugged/10/BODarwinian.txt <==
cat	x	y	ymin	ymax
BODarwinian	0	6.077670240661479	5.588959825128144	6.995228146045956
BODarwinian	1	6.421077975739775	5.890367070543573	7.4657165129592205
BODarwinian	2	6.817653669851275	6.068700163938987	7.850622143678185
BODarwinian	3	7.426807146744826	6.497023226529443	8.62972647037598
BODarwinian	4	7.801615155157636	6.827094024849646	9.149798771140638
BODarwinian	5	8.040554338488585	7.00725607981951	9.61896337632352
BODarwinian	6	8.187654634491809	7.112304722870903	9.786107666801925
BODarwinian	7	8.195985821280992	7.258064556141983	9.96288911915849
BODarwinian	8	8.278136592902158	7.444899636458871	10.055792326619484
BODarwinian	9	8.485006391852995	7.685350754075661	10.098078884145002
BODarwinian	10	8.801493748875334	7.985453480935371	10.236499650278805
BODarwinian	11	9.220401275161406	8.224762022693792	10.64946534722567
BODarwinian	12	9.568320596666606	8.533441104404337	10.982541245378556
BODarwinian	13	9.896771176350025	8.74532252584865	11.288232328636704
BODarwinian	14	10.09595508192895	8.775562023422692	11.762873563817616
BODarwinian	15	10.172801056174324	8.811775375060323	12.068481344862297
BODarwinian	16	10.431604287521766	9.09076942166783	12.319118209449508
BODarwinian	17	10.804351589559278	9.313330854088708	12.532318687537787
BODarwinian	18	11.028674041752032	9.46227235514378	12.94552040779356
BODarwinian	19	11.501559993485131	9.661938173051265	13.274673075829057
BODarwinian	20	12.10179033663772	9.968800841653586	13.604523424905619
BODarwinian	21	12.318364329604904	10.135019898969787	13.833232470594819
BODarwinian	22	12.357587571309296	10.209687187763041	14.273721080806734
BODarwinian	23	12.546545514670978	10.334436564179814	14.433967821616886
BODarwinian	24	12.592365771742227	10.461990727382537	14.506614155412866
BODarwinian	25	12.30390400569119	10.358448621083644	14.632591043950828
BODarwinian	26	12.29105048433611	10.399997561239102	14.864382568140218
BODarwinian	27	12.322677697133903	10.412815855272598	14.845105121685757
BODarwinian	28	12.311623683194323	10.570062821410882	15.107804912507522
BODarwinian	29	12.228860068917925	10.872141192241024	15.324489863014056
BODarwinian	30	12.646693264229265	11.292122088303568	15.323266413382708
BODarwinian	31	12.86213668645911	11.368785186908104	15.247530716665622
BODarwinian	32	13.12788603577538	11.664474564391984	15.116252403003353
BODarwinian	33	13.323088104535717	11.809349784809953	14.87425694672649
BODarwinian	34	13.350892318499842	11.552908090746872	14.607877885578484
BODarwinian	35	13.074676228910173	11.368136692036781	14.371193860426
BODarwinian	36	12.856071562727792	11.443208782370927	14.414750971121325
BODarwinian	37	12.586765669769832	11.17239724345878	14.316918184173824
BODarwinian	38	12.402996119801868	10.907317535311144	14.32215311934122
BODarwinian	39	12.63643941577713	11.012974073305346	14.650153161835505
BODarwinian	40	12.721580346456516	10.992948948199176	15.147870379963724
BODarwinian	41	12.685854966350155	10.859838458018803	15.29039148924519
BODarwinian	42	13.014087472522851	11.11468059289423	15.673800528515295
BODarwinian	43	13.354478366739267	11.29947290905356	15.76183410152745
BODarwinian	44	13.401246548265664	11.402237614768636	15.74984883888609
BODarwinian	45	13.613423350441995	11.67414640135419	15.62185044419596
BODarwinian	46	13.940493265543775	11.782748565771604	15.692964094463381
BODarwinian	47	13.917737703135055	11.815459935712669	15.8165380413861
BODarwinian	48	13.739630456270191	11.706918658842053	15.980143717917567
BODarwinian	49	13.858410341784298	11.630085131721	16.1179101833916
BODarwinian	50	14.093159962712082	11.578934965557442	16.480294618342253
BODarwinian	51	14.237708311240329	11.697853118476361	16.61994177302862
BODarwinian	52	14.348406676769041	11.922060914281545	16.517445117643998
BODarwinian	53	14.753520145005485	12.395453289547069	16.651684543006315
BODarwinian	54	14.684798024635597	12.585532959032795	16.675594623543283
BODarwinian	55	14.4053980785694	12.51940049013191	16.487876045516266
BODarwinian	56	14.219683661051182	12.511833052890577	16.448731516508637
BODarwinian	57	14.086633154102197	12.022131606275211	16.58752816746487
BODarwinian	58	13.564090547839248	11.635924504167543	16.479655979613597
BODarwinian	59	13.32006719698207	11.428704829650377	16.151227396953555
BODarwinian	60	13.314349297643037	11.31228522329746	16.183093050482025
BODarwinian	61	13.36981797315138	11.193808737151105	16.220453421567317
BODarwinian	62	13.36473470934124	11.534127029034206	15.991321225443215
BODarwinian	63	13.569580298371255	11.646705996881355	15.940210863188426
BODarwinian	64	13.761030565479683	11.539188497076228	16.04299624881845
BODarwinian	65	13.885833990424535	11.593098478068335	16.093582822254103
BODarwinian	66	13.830540104894038	11.71371546416751	16.02665678685262
BODarwinian	67	13.970064441078005	11.623050908291173	16.21049173086783
BODarwinian	68	14.064996234178125	11.610896226202435	16.268285936711738
BODarwinian	69	14.149157667721372	11.926487976643887	16.3895891455131
BODarwinian	70	14.247806977686787	12.213212724501087	16.235170083034223
BODarwinian	71	14.287606546727483	12.228522491667665	15.868766617107559
BODarwinian	72	14.199367787325585	12.246177040561232	15.774473432201239
BODarwinian	73	14.013555698782682	12.22808962141108	15.54535840018094
BODarwinian	74	13.957785884418893	12.159165432198359	15.444666983486481
BODarwinian	75	13.67269774301503	11.923553613444989	15.087752039445272
BODarwinian	76	13.487164427905777	11.806621236752283	15.019634502762125
BODarwinian	77	13.517116989638946	11.769161854606693	14.98565712283306
BODarwinian	78	13.810732835594376	11.864948327647173	15.284446872224999
BODarwinian	79	13.886869559428652	11.943326238128	15.474829123048327
BODarwinian	80	14.256521918254881	12.124442016280241	16.099143403252555
BODarwinian	81	14.639419131133641	12.344711352926984	16.58991894802799
BODarwinian	82	14.775554557094292	12.52776841714164	16.894469449689456
BODarwinian	83	14.971178816059204	12.577946618518473	16.96025493418206
BODarwinian	84	15.336879653393506	12.568359431135395	17.22247991604555
BODarwinian	85	15.675506448020935	12.850078868921603	17.479533742178454
BODarwinian	86	16.072643851036364	13.280504158721632	17.88154296092932
BODarwinian	87	16.46550238682921	13.598697508715134	18.165613387027697
BODarwinian	88	16.688444079109246	14.038094669372459	18.286775492773995
BODarwinian	89	16.73225665949257	14.569858311042927	18.44494889704404
BODarwinian	90	16.358358640770987	14.378545331857671	18.203562093414355
BODarwinian	91	15.889108541084571	13.60989376388326	17.66098522514917
BODarwinian	92	15.231230405495456	12.806159133466448	17.01849495300544
BODarwinian	93	14.626526717111343	12.231275900764318	17.183755284717595
BODarwinian	94	14.206169910885915	11.531923848629889	16.777096199838827
BODarwinian	95	14.067045102113557	11.12073055572325	16.716000254841454
BODarwinian	96	14.0857011889312	11.437354130644323	16.794827861363927
BODarwinian	97	14.297676345105572	11.963513645627675	16.903182452923584
BODarwinian	98	14.419361279113854	11.988809099760651	16.56991389117132
BODarwinian	99	14.487214886775519	12.222944211689635	16.5675108112875


==> results/rugged/10/BOLamarckian.txt <==
cat	x	y	ymin	ymax
BOLamarckian	0	6.103055305649433	5.7002005533515	6.795385483243227
BOLamarckian	1	6.400555053993849	6.028768750189876	7.265701098883211
BOLamarckian	2	6.726504220308767	6.280735761022503	7.685890998506688
BOLamarckian	3	7.544363853950065	6.890914341966836	8.631568718899961
BOLamarckian	4	8.12123463796657	7.2711844256355365	9.587425053284127
BOLamarckian	5	8.733158933105932	7.54217677930532	10.478581799307149
BOLamarckian	6	9.236941850568156	7.837629292614383	11.114106705748307
BOLamarckian	7	9.802244335668808	8.073798711757481	11.774330197734995
BOLamarckian	8	10.225375586619943	8.329068232961149	12.415812087165055
BOLamarckian	9	10.630849470934095	8.75929948895105	12.801119138263886
BOLamarckian	10	10.947454810258604	9.23220713204088	13.099780543778934
BOLamarckian	11	11.456998502552729	9.596098591060642	13.672136521173357
BOLamarckian	12	11.905142905227073	9.982814007051132	14.374587091521386
BOLamarckian	13	12.387009938165331	10.212487980883623	14.66555613454776
BOLamarckian	14	12.702589915034793	10.381509658932298	15.154561352251804
BOLamarckian	15	13.018373590842184	10.443614447372017	15.880672400194172
BOLamarckian	16	13.02157691727434	10.45548605918962	16.2683074462534
BOLamarckian	17	12.938879829696	10.411892847153684	16.264655425375118
BOLamarckian	18	12.948139435064945	10.508817981777437	16.646608082976122
BOLamarckian	19	13.335289638029806	10.477810764741806	16.866176380674382
BOLamarckian	20	13.38074129760019	10.645566330533132	17.107536621908878
BOLamarckian	21	13.683854685981629	10.891522150359686	17.354786827708633
BOLamarckian	22	13.960085628180124	11.400318809456648	17.798641967585077
BOLamarckian	23	14.55430366324197	11.917700979665048	18.077055097228005
BOLamarckian	24	14.548553011821951	12.50134821133221	18.29021170235435
BOLamarckian	25	14.90642190825946	12.795329422152573	18.183001443615773
BOLamarckian	26	15.181737038151919	13.133855811277687	18.456064069567123
BOLamarckian	27	15.341162047534018	13.206810472608655	18.432207252026547
BOLamarckian	28	15.303167584517245	13.329633394284395	18.33117691951869
BOLamarckian	29	15.549976220189624	13.261837794050962	18.475283938396323
BOLamarckian	30	15.667943546335025	13.534013998179153	18.620096757081157
BOLamarckian	31	15.894424669152022	13.71798386010388	18.404396822630627
BOLamarckian	32	16.372268396032542	14.129532040553148	18.677942502674618
BOLamarckian	33	16.603217677048036	14.4680239462899	18.81736286905715
BOLamarckian	34	16.780777820759916	14.57146236171765	18.934100851295433
BOLamarckian	35	17.091058663322247	14.721908270755595	19.124111380372035
BOLamarckian	36	17.48234445844654	14.805916199174982	19.62946421494572
BOLamarckian	37	17.859767684288478	14.70693382035289	20.29203891246513
BOLamarckian	38	17.94171526993078	14.44542093724371	20.8124795215849
BOLamarckian	39	18.04323122180215	14.530625777497681	21.140287004566588
BOLamarckian	40	18.417567401717125	14.487576233292273	21.45370926722511
BOLamarckian	41	18.607630028428773	14.475614477723166	21.697032636224304
BOLamarckian	42	18.69278928243124	14.195881526450961	21.71244052204096
BOLamarckian	43	18.762148853501692	14.137972700433238	22.09945982189504
BOLamarckian	44	18.862622923970612	14.299416754993137	22.337657709257854
BOLamarckian	45	18.9203259040023	14.577285005270886	22.611756235767153
BOLamarckian	46	18.947644793103628	14.824864146617196	22.67476199111155
BOLamarckian	47	19.160418326903525	15.41077680213841	23.05432869638883
BOLamarckian	48	19.48308019363865	15.993444561377107	23.202556197690477
BOLamarckian	49	19.810117755457803	16.442778878924752	23.4560622401278
BOLamarckian	50	19.665408106771658	16.806679063558693	23.217059044543227
BOLamarckian	51	19.430104411114662	17.034535709353257	23.408444766493822
BOLamarckian	52	19.064869070573774	16.931407723251862	23.308212328954788
BOLamarckian	53	19.225097192466855	16.6569915520577	23.289771593009846
BOLamarckian	54	19.247370455823766	16.412154178220824	23.48689623062978
BOLamarckian	55	19.726730112478418	15.938678303477863	24.373569524674586
BOLamarckian	56	20.617304385603507	15.90507748349287	24.779228049695643
BOLamarckian	57	20.972078267669684	15.953392182788814	24.621266122053594
BOLamarckian	58	20.7122579019077	16.057821443637245	24.584481692157393
BOLamarckian	59	20.82531961385373	16.12102512243484	24.35330445387486
BOLamarckian	60	20.615136974790403	16.266891181097172	23.815750886764825
BOLamarckian	61	20.291862496436316	16.34274777888204	23.81570461067755
BOLamarckian	62	20.316326276552672	16.25266794536931	23.973847692478067
BOLamarckian	63	20.270430790437157	16.21804779729105	23.77993948141212
BOLamarckian	64	19.959946831529248	16.237976138016176	23.590943410432523
BOLamarckian	65	19.79765268025178	16.483082038271775	23.409128435289553
BOLamarckian	66	19.632499117216923	16.339075829623972	23.013069281681435
BOLamarckian	67	19.721531150695576	16.289429756433183	22.824247182296283
BOLamarckian	68	19.727150689543645	16.32586665660057	22.74680858699356
BOLamarckian	69	19.69005573526789	16.3270875589701	22.368178011321692
BOLamarckian	70	19.46269946694996	15.875015910352328	22.54580802428851
BOLamarckian	71	19.283308760741704	15.763908014451577	22.50037285663049
BOLamarckian	72	18.923378709186814	15.757747691972607	22.686594120961974
BOLamarckian	73	18.655010696778653	15.537720226933711	22.583221781109614
BOLamarckian	74	18.50112044964563	15.235367779154004	23.31255792945913
BOLamarckian	75	18.399075520489937	15.006701828831714	23.138134046277393
BOLamarckian	76	18.25727573899742	14.879555294539571	23.27527458901428
BOLamarckian	77	18.34216347823182	15.36059244986698	22.810255893349094
BOLamarckian	78	19.016671248442186	15.740150321753557	23.10797213782365
BOLamarckian	79	19.688665901569788	16.059872491221903	23.161850667144712
BOLamarckian	80	20.705374145438974	16.58356343095982	23.65620188836086
BOLamarckian	81	21.42279334249571	17.011108003918896	23.815262494959278
BOLamarckian	82	21.789848069064643	17.31645842800848	24.30511269925874
BOLamarckian	83	21.87459759898013	17.498247460015723	24.593673721016053
BOLamarckian	84	22.15518056441467	17.978042631298145	24.792181676849683
BOLamarckian	85	21.755587904186964	18.349353192329282	24.670925913084034
BOLamarckian	86	21.560340382749253	18.474957476764025	24.58537252172502
BOLamarckian	87	21.819921871993632	18.269753173788562	24.7485385357604
BOLamarckian	88	21.76380336312608	18.38884797340413	24.646801376160823
BOLamarckian	89	21.764836568356447	18.6018177721881	24.42935340964771
BOLamarckian	90	21.926187596913838	18.677196147888615	24.609188738089248
BOLamarckian	91	21.86975662708963	18.79131939484973	24.77368365755097
BOLamarckian	92	21.58087271326518	19.027639568017072	24.781194198320776
BOLamarckian	93	21.518258742077954	19.026327219686674	24.84075386475384
BOLamarckian	94	21.2825603591889	18.709286849929626	25.37497801194984
BOLamarckian	95	21.320491431050435	18.913345658368808	25.75664616585066
BOLamarckian	96	21.715189082848752	19.26278281559359	25.92127512218288
BOLamarckian	97	21.94149890411854	19.665060329494047	26.000184428690357
BOLamarckian	98	22.157522066821194	19.973293147917182	26.369604196116455
BOLamarckian	99	22.441491127725318	20.521591718580627	26.12853500158958


==> results/rugged/10/RLDarwinian.txt <==
cat	x	y	ymin	ymax
RLDarwinian	0	5.090028261579701	4.617743018803503	5.603798773296181
RLDarwinian	1	5.427343753737945	4.937404420322673	5.998088718357189
RLDarwinian	2	5.812175421915059	5.198751209196378	6.313324497108843
RLDarwinian	3	6.516493804542672	5.773492903233775	7.0742536406693315
RLDarwinian	4	7.091141779448297	6.25380541159727	7.601098508028068
RLDarwinian	5	7.464173569856838	6.58487013380864	8.031066899495896
RLDarwinian	6	7.916433535491146	6.888954591336452	8.665433864594268
RLDarwinian	7	8.281121272189212	7.172202516664731	9.38771055371994
RLDarwinian	8	8.735535932380646	7.579851529275663	10.148896374843734
RLDarwinian	9	9.174764095094798	8.016725521635587	10.923340995620569
RLDarwinian	10	9.7891793443306	8.387897350643183	11.99669148640371
RLDarwinian	11	10.295372764627427	8.819899010395632	12.972716694246932
RLDarwinian	12	10.81702174278459	9.238746705395616	13.87771376016764
RLDarwinian	13	11.283415831732476	9.457463986240366	14.471881730177461
RLDarwinian	14	11.566722947494796	9.561491325083987	14.72785449907013
RLDarwinian	15	11.66526997923604	9.741630395858039	14.683953856517348
RLDarwinian	16	11.813253220221286	9.872192713337537	14.636979079172281
RLDarwinian	17	11.934746522564897	10.053771643439179	14.70387876100346
RLDarwinian	18	12.031873363070224	10.347598950605786	14.617558718496479
RLDarwinian	19	12.19625189582211	10.570363345138166	14.78018842961698
RLDarwinian	20	12.550522249840435	10.823331962850919	15.118754294944262
RLDarwinian	21	12.910437660506204	11.216593439655693	15.389347955669361
RLDarwinian	22	13.142250182412464	11.433210768467461	15.345613050900264
RLDarwinian	23	13.32079600105514	11.74041903368308	15.744638076121458
RLDarwinian	24	13.785838217163294	11.912899892505688	16.48909761514033
RLDarwinian	25	13.82679499632684	11.852090312251343	17.104330954545187
RLDarwinian	26	13.789224689737807	11.790676943388991	17.00270357002424
RLDarwinian	27	13.836064316785258	11.956049750364786	17.115798047722112
RLDarwinian	28	13.851659503020494	12.023127788913396	16.924998504994427
RLDarwinian	29	13.685204383424988	12.121453208619542	16.554573301500515
RLDarwinian	30	13.653038702080257	12.411992479719519	16.175055978600604
RLDarwinian	31	13.575195678303029	12.26494938448258	16.434977123942026
RLDarwinian	32	13.551715476860739	12.106231470352308	16.652202304387295
RLDarwinian	33	13.602285796612936	11.95841903956045	17.30221955210589
RLDarwinian	34	13.738898375101845	11.858965462338652	17.879308327017913
RLDarwinian	35	14.173841301315594	11.74189349211554	18.330595682974078
RLDarwinian	36	14.545434895854418	11.912594501463136	18.40486589220792
RLDarwinian	37	14.826532396782806	12.139099065275866	18.505804187596468
RLDarwinian	38	15.00405218163661	12.149510058702315	18.297550097482475
RLDarwinian	39	14.964264046635554	12.358685227877674	18.340228081180232
RLDarwinian	40	15.017107891983333	12.47885476125354	18.147234664771197
RLDarwinian	41	15.226697474057298	12.753848069820394	18.558197840487075
RLDarwinian	42	15.086835257902177	12.739688104800127	18.865857391893513
RLDarwinian	43	15.082980408595834	12.890180385143552	18.773657351968282
RLDarwinian	44	14.988671991749417	12.744995751323028	18.47495216951209
RLDarwinian	45	15.120393844018555	12.855909900350095	18.43949189299949
RLDarwinian	46	15.345447488699403	13.018259037139085	18.312443907246955
RLDarwinian	47	15.9299723573275	13.556289875376473	18.339105674014025
RLDarwinian	48	16.7995169450376	14.008941371548968	18.79685274449613
RLDarwinian	49	17.756684821831733	14.70983500425615	19.40631583441678
RLDarwinian	50	18.058957749680182	15.201504380874535	20.02155188135451
RLDarwinian	51	18.2713936665309	15.538943984669919	20.42901627110134
RLDarwinian	52	18.47901393797088	15.366042117979305	20.51325298462548
RLDarwinian	53	18.1250086292586	15.145634025379328	20.325293378446535
RLDarwinian	54	17.861309742461735	14.659900260860288	20.03399444174736
RLDarwinian	55	17.747414479905498	14.493956140291425	19.785555747955065
RLDarwinian	56	17.514950820006646	14.430435420981492	19.526536339989196
RLDarwinian	57	17.330090985933406	14.443194447341963	19.50732691077716
RLDarwinian	58	17.34284919603623	14.8695569177138	19.710707750948682
RLDarwinian	59	17.134046846848726	15.11662818602378	19.796403695090586
RLDarwinian	60	16.745788410640962	15.196646198302238	19.590217792439933
RLDarwinian	61	16.492724672712324	14.875045036689448	19.579019624574237
RLDarwinian	62	16.37615615088341	14.7505291320525	19.46968111754017
RLDarwinian	63	16.27106243879204	14.411614905149998	19.652075683010093
RLDarwinian	64	16.28693593482862	14.272384121864155	19.56360888878276
RLDarwinian	65	16.68880182732699	14.08533692332133	19.591984429168924
RLDarwinian	66	16.799249869032046	14.325780476078439	19.296622534690176
RLDarwinian	67	16.644507391620614	14.46596527574323	19.199380705591828
RLDarwinian	68	16.72275600455176	14.711887078905471	18.853574474746143
RLDarwinian	69	17.012333254440662	15.150985046319008	18.88893723866612
RLDarwinian	70	17.18760984669249	15.3287179309486	19.185019214359365
RLDarwinian	71	17.707054874432863	15.123959031829248	19.79531056901116
RLDarwinian	72	18.20404235501195	15.048255750387032	20.13020107987257
RLDarwinian	73	18.461527516114707	14.343277449626473	20.591763990752504
RLDarwinian	74	18.655417255650292	14.280402449033755	20.95762842100864
RLDarwinian	75	18.423145891204662	14.307764013167986	20.68098610259363
RLDarwinian	76	18.174928359422175	14.745588950089616	20.81603479639232
RLDarwinian	77	17.98863760313846	14.961530151405764	20.6640588503715
RLDarwinian	78	17.988109223305905	15.399713093816985	20.61861386903533
RLDarwinian	79	17.819089819973716	15.2513769229829	20.638475385189967
RLDarwinian	80	18.138948784857586	15.2500336888628	20.89070008088425
RLDarwinian	81	18.163598690296215	15.034227728397193	20.77533017771855
RLDarwinian	82	18.53545176626221	15.293504669752224	21.130761308830735
RLDarwinian	83	18.464089827953813	15.6231571219237	21.121893137073766
RLDarwinian	84	18.462108193805374	15.681042416865669	21.062733305476094
RLDarwinian	85	18.25783980369018	15.694201813284002	21.382686107896127
RLDarwinian	86	18.734876521499835	15.915889788604597	21.74595568251518
RLDarwinian	87	18.63487520293498	15.569185408548952	21.631122132866825
RLDarwinian	88	18.629198539174595	15.327440152107055	21.574142611920525
RLDarwinian	89	18.343323076366865	15.232694624839962	21.404724324250065
RLDarwinian	90	18.138801714691873	14.868423740155924	21.05728356720879
RLDarwinian	91	17.33633858403612	14.403505430888695	20.6922418505374
RLDarwinian	92	16.956863916985647	14.313702222129677	20.36169928707199
RLDarwinian	93	16.88217613782063	13.89272372833978	20.251526145089635
RLDarwinian	94	17.001073364234703	13.72599606862263	20.18786780264353
RLDarwinian	95	17.017010881041205	14.110325437842075	20.346478118813405
RLDarwinian	96	17.09171638134481	14.140134345192871	20.329284075381388
RLDarwinian	97	17.177672791054796	14.228391980999456	20.616921938424763
RLDarwinian	98	17.050795827292035	14.567680581505314	20.749123520993397
RLDarwinian	99	16.99084525495584	14.800857228709722	20.969678283934737


==> results/rugged/10/RLLamarckian.txt <==
cat	x	y	ymin	ymax
RLLamarckian	0	5.374055761437273	5.005020658464925	6.0489671868434
RLLamarckian	1	5.776429094750861	5.371293402243885	6.5216911091715986
RLLamarckian	2	6.143789644619711	5.64352023268753	6.880232468487625
RLLamarckian	3	6.886117767269755	6.349958812110005	7.716632569510101
RLLamarckian	4	7.395779981835088	6.690889210884144	8.335168705553158
RLLamarckian	5	7.882436961631726	6.894300411376349	8.927844220882792
RLLamarckian	6	8.32502508546458	7.159336796462091	9.469798405703303
RLLamarckian	7	8.712442798777161	7.40695657040479	10.012315646882618
RLLamarckian	8	9.129042231783703	7.590780497210408	10.557054337676037
RLLamarckian	9	9.451537693185056	7.862855746453603	11.106811067055682
RLLamarckian	10	9.938950983767949	8.06421093820979	11.579278007934326
RLLamarckian	11	10.424753708902674	8.340020265934115	12.254493750579405
RLLamarckian	12	10.94434157753998	8.989527756054036	12.740495975226718
RLLamarckian	13	11.361292299096464	9.699963197015716	13.254539015286607
RLLamarckian	14	12.013262827781599	10.282677252107897	13.762026911630562
RLLamarckian	15	12.39408995174755	11.091527938741068	14.301342918359438
RLLamarckian	16	12.888211030886179	11.765935150352034	14.57236875811363
RLLamarckian	17	13.217302719526728	11.795778479520868	15.296376498114224
RLLamarckian	18	13.741103153445824	11.76112504938894	15.891542688932216
RLLamarckian	19	14.035266645992602	11.9123656339519	16.49390691586536
RLLamarckian	20	14.508095628356918	11.944946758892304	17.106691672606992
RLLamarckian	21	14.732648325709695	12.007700592686499	17.791458145879016
RLLamarckian	22	14.94264992584383	12.44092857153981	17.926476625335372
RLLamarckian	23	15.313223481615609	13.020001854113957	18.2714411081975
RLLamarckian	24	15.636011822006788	13.373920626735886	18.321572517535543
RLLamarckian	25	15.812838368896928	13.840898431895237	18.57238781230742
RLLamarckian	26	16.186585387309528	13.97004448089875	18.995807724790975
RLLamarckian	27	16.80793664770426	14.199900292338484	19.73087547171425
RLLamarckian	28	17.1439673619985	14.394048546682715	20.07516626856269
RLLamarckian	29	17.480207399674146	14.779260360222798	20.55430788309039
RLLamarckian	30	17.842420629014835	14.853154867283186	20.674122614160027
RLLamarckian	31	17.964161320964923	15.264373714546949	20.34745023635803
RLLamarckian	32	18.0691529691235	15.527241451451271	19.96771639442796
RLLamarckian	33	18.13987995451962	15.632331590882444	19.823780807369893
RLLamarckian	34	18.214517842712723	15.882920552524151	19.79092011639413
RLLamarckian	35	18.32301437754195	16.13199651394988	20.03005386743539
RLLamarckian	36	18.502262518691357	16.29458663453672	20.501955256569097
RLLamarckian	37	18.22477171024584	16.021875967992543	20.81412441034963
RLLamarckian	38	18.05011854455336	15.706015623275448	21.208078351687227
RLLamarckian	39	17.910797430839615	15.107703098445985	21.221790631665534
RLLamarckian	40	17.701866274710905	14.82750560838098	21.143095953493315
RLLamarckian	41	17.712654966175002	14.606489407866883	20.873818954329057
RLLamarckian	42	18.18852861977299	14.608484911990299	20.948455558604145
RLLamarckian	43	18.499938581292422	14.81101680486645	20.699777311435973
RLLamarckian	44	18.60421977110889	15.044916057725668	20.67554265569364
RLLamarckian	45	18.600588506910817	15.360668813157542	20.717742096602045
RLLamarckian	46	18.49880837549086	15.398368073809854	20.706327233467015
RLLamarckian	47	18.712778973092934	15.567452515235018	20.71913128741586
RLLamarckian	48	18.865172211263705	15.90491028484053	20.851812915457714
RLLamarckian	49	18.956082171662793	16.136090517507352	21.10479662406536
RLLamarckian	50	19.3675549963095	15.941750888931523	21.075018797529502
RLLamarckian	51	19.62893756874673	16.03710532132081	21.32622224697737
RLLamarckian	52	19.387153663170974	16.28402888896467	21.522584026429396
RLLamarckian	53	19.288187497827348	16.345812900315742	21.627688690473256
RLLamarckian	54	19.440776833146924	16.22286111031773	21.781675695416435
RLLamarckian	55	19.110392195714418	16.242262708665457	21.86869023502671
RLLamarckian	56	19.038548334634836	16.573895038124373	21.80494131126117
RLLamarckian	57	19.175096494218078	16.642395549972797	21.544603653363154
RLLamarckian	58	19.331533438122648	16.611654040540174	21.585321559740912
RLLamarckian	59	19.531943237815753	16.925302378422636	21.49650050919476
RLLamarckian	60	19.996801016689012	17.34801479676124	21.81775605174513
RLLamarckian	61	20.504155575872744	17.225129833109243	22.312848734291503
RLLamarckian	62	20.59143605257259	17.37849212217416	22.60591288223704
RLLamarckian	63	20.54470985743703	17.474039257245067	22.643354555980306
RLLamarckian	64	20.29468757214	17.512291187519594	22.715167198722295
RLLamarckian	65	20.062583561944336	17.23072978556293	22.41281648620702
RLLamarckian	66	19.887211702127537	17.36816006434403	22.20323648863937
RLLamarckian	67	19.988621364345637	17.486017696316274	22.399063329487262
RLLamarckian	68	20.232000565888605	17.736259127001464	22.5949552481918
RLLamarckian	69	20.651680820988695	17.869425008613085	23.083138120527984
RLLamarckian	70	21.183680080552907	18.1678540702112	23.63673908530553
RLLamarckian	71	21.322703780519504	18.23769933756948	23.851348415322313
RLLamarckian	72	21.075217192180673	18.107079758005565	23.551641303859267
RLLamarckian	73	21.10254910279322	17.798862191109798	23.399554856202553
RLLamarckian	74	21.188178673281826	17.59251372445113	23.116327875608885
RLLamarckian	75	20.858353495321467	17.562983992001016	22.982423666364298
RLLamarckian	76	20.640643961576178	17.31356160999756	22.773969380992806
RLLamarckian	77	20.74672995964546	17.4122766669007	23.06526277414923
RLLamarckian	78	20.56915779640143	17.78597421022581	23.23364400214133
RLLamarckian	79	20.609146506811364	18.022780901577793	23.101481362745364
RLLamarckian	80	20.904965531471184	18.281181090511257	22.971690845164165
RLLamarckian	81	21.22489095987501	18.96687808252811	23.20673124941486
RLLamarckian	82	21.524426555314676	19.108295735493044	23.054600545011844
RLLamarckian	83	21.5969792258631	19.090619798703152	22.911864712471484
RLLamarckian	84	21.190325124017058	19.169591299405727	22.860029090270178
RLLamarckian	85	20.86912054455162	19.144857069654535	22.568632671675477
RLLamarckian	86	20.58046670831099	18.815115198315127	22.340395506925244
RLLamarckian	87	20.504103404755387	18.72424404134025	22.254100350467404
RLLamarckian	88	20.651794611756827	18.76140900100011	22.284160004801286
RLLamarckian	89	20.808561824026558	18.387374865189066	22.375229344643323
RLLamarckian	90	20.996781159480328	18.25261182474778	22.59092360794915
RLLamarckian	91	21.013781885927028	18.347155866475003	22.605887482388702
RLLamarckian	92	20.681410066117017	18.170625265624505	22.825490797767333
RLLamarckian	93	20.541488490921218	18.045030905138237	22.817330216702494
RLLamarckian	94	20.402498788717033	18.260581104774424	22.881556590425063
RLLamarckian	95	20.13289128631405	18.398322762319538	23.155519070953847
RLLamarckian	96	20.22310529854662	18.119175570864677	23.20569393646978
RLLamarckian	97	20.39389337924257	18.20055258683527	23.254818959649356
RLLamarckian	98	20.301569282192524	18.12289359030178	23.465127228341913
RLLamarckian	99	20.445766581478804	18.177971076653403	23.598222853489492


==> results/rugged/20/BODarwinian.txt <==
cat	x	y	ymin	ymax
BODarwinian	0	5.744868701498311	5.551579210237946	6.945131767141947
BODarwinian	1	6.138561470570341	5.8505608831151	7.273890616357944
BODarwinian	2	6.436974624394521	6.11294589379102	7.495383587752417
BODarwinian	3	6.984246401971971	6.621594663009313	8.006632196726022
BODarwinian	4	7.446285771570769	6.988162095346118	8.379247205055004
BODarwinian	5	7.806881639797405	7.28141756342485	8.759349799841697
BODarwinian	6	8.067112041097317	7.499597167205884	9.017030622991305
BODarwinian	7	8.368796163686799	7.757260069760955	9.416087849682508
BODarwinian	8	8.663652094679183	7.990351667873495	9.809476092100594
BODarwinian	9	9.124815997798859	8.160633866449198	10.40575854882505
BODarwinian	10	9.464358484940002	8.386508916795172	10.638000226062873
BODarwinian	11	9.72264520134117	8.62901619595982	10.992757561036665
BODarwinian	12	9.849867599041874	8.725344924433312	11.123937791428578
BODarwinian	13	10.074306570493757	8.834826825757158	11.287027742136818
BODarwinian	14	10.228678313949874	9.267537188543283	11.376959126159775
BODarwinian	15	10.49637189784929	9.524067138649231	11.879052941071356
BODarwinian	16	10.764843697729807	9.739067239418047	12.235809906660375
BODarwinian	17	11.049213165986778	9.979628420816509	12.907021315222797
BODarwinian	18	11.166555628895885	10.049050109826222	13.193029127640921
BODarwinian	19	11.056636020459004	9.911732002410321	13.894791890689842
BODarwinian	20	11.049434681425932	9.908492380440636	14.226055930939149
BODarwinian	21	11.059529412601007	9.99550891171365	14.123384117193321
BODarwinian	22	11.204195320066228	10.042958325290018	14.291004014390756
BODarwinian	23	11.351145469766886	10.228329976164327	14.95375884081192
BODarwinian	24	11.613686039185854	10.286744700506661	14.957775221909277
BODarwinian	25	11.759493724883836	10.283431734871229	15.283652553029274
BODarwinian	26	12.101551073455928	10.244290542422252	16.206476892906345
BODarwinian	27	12.263230206517443	10.232326014071289	16.068817010292342
BODarwinian	28	12.51563426257559	10.189066841965717	15.707321642601244
BODarwinian	29	12.650404663469969	10.386997693324702	15.464774474391934
BODarwinian	30	12.859146320330606	10.725358589819031	15.104886137707641
BODarwinian	31	12.769974834206996	10.761001357980126	14.722121049621439
BODarwinian	32	12.56316136884822	10.721994239834654	14.629788104873166
BODarwinian	33	12.723347117190091	11.033024396188049	14.762106169054244
BODarwinian	34	12.961940586691203	11.250178957193643	14.996182578937283
BODarwinian	35	13.21852094887304	11.159757497024758	15.123820607237363
BODarwinian	36	13.275394330110775	11.311888342393065	15.145660547795483
BODarwinian	37	13.509099988578948	11.546849520946036	15.509811977070404
BODarwinian	38	13.200241787313692	11.24315347460157	15.571989135016077
BODarwinian	39	12.758373067542252	10.782017704189537	15.421865630945106
BODarwinian	40	12.556544891493264	10.739431800014065	15.463646926488533
BODarwinian	41	12.470946169191503	10.721370731838268	15.2606585452286
BODarwinian	42	12.52062711484979	10.732522401574078	15.143678301510956
BODarwinian	43	12.878221249250766	11.022018584276449	15.188014808228028
BODarwinian	44	13.25014607797731	11.55328571264135	15.395085130395506
BODarwinian	45	12.878993451242934	11.35524961116927	14.969164281599635
BODarwinian	46	12.931618842248733	11.301220402658217	15.281630913389426
BODarwinian	47	12.81583480097341	11.204082572358184	15.128496848388465
BODarwinian	48	12.61808586406067	11.23433529901738	15.121511562290163
BODarwinian	49	12.581020360833241	11.149153028588938	14.778315885204687
BODarwinian	50	12.836824311519027	11.349737722023018	14.943860796329503
BODarwinian	51	12.829368047117452	11.356072943088112	14.756529923949222
BODarwinian	52	13.012932209514801	11.472192849123427	14.923270457604707
BODarwinian	53	13.194098712943546	11.416026760044861	14.860188149337983
BODarwinian	54	13.10656077747036	11.286342195558642	15.31471008919693
BODarwinian	55	13.169965748714503	11.170597908191143	15.324858407309435
BODarwinian	56	13.277651138186854	11.058986907483124	15.380746512099808
BODarwinian	57	13.210178837932446	10.8902963540184	15.535487065058826
BODarwinian	58	12.67649724680647	10.53756508918101	15.776796010020837
BODarwinian	59	12.94464772248133	10.51039620160195	15.709694476371023
BODarwinian	60	13.106032830093326	10.732090612109747	16.068510425437715
BODarwinian	61	13.546072587671508	10.856642608589228	16.62403825893836
BODarwinian	62	13.56698587954374	10.974479985253318	16.650803871821143
BODarwinian	63	14.268317122782866	11.418201289382434	16.694355771937943
BODarwinian	64	14.434353731442286	11.464680208553709	16.804870522251157
BODarwinian	65	14.395964553850678	11.288940105634097	16.694939411999393
BODarwinian	66	14.111144913660251	11.088194462303344	16.35837018714455
BODarwinian	67	14.38279856138987	11.117270303251889	16.248799818399494
BODarwinian	68	14.405329657625959	11.237728766914636	16.25768349263651
BODarwinian	69	14.38521727728523	11.190967365032577	16.087280001260147
BODarwinian	70	14.518115267792172	11.39290377420472	16.166241806770675
BODarwinian	71	14.535340396502349	11.775256907932171	16.208167653693305
BODarwinian	72	14.675220979911066	12.24246774114839	16.410451599778597
BODarwinian	73	14.904337919743744	12.461756659115416	16.689363339329837
BODarwinian	74	15.042968288554581	12.957061032066923	16.932244210679993
BODarwinian	75	15.060462091579382	12.95184475859703	16.959662116344894
BODarwinian	76	14.873915488585691	12.798390923466576	16.731566356389813
BODarwinian	77	14.333420148178343	12.407109797674021	16.51821943925279
BODarwinian	78	13.659439214992037	11.920664834701075	15.978554391876674
BODarwinian	79	13.138204393964198	11.38305349158666	15.596286188150662
BODarwinian	80	13.102594494634905	11.452797097521715	15.55048835181746
BODarwinian	81	13.216263876577264	11.484820045357655	15.637456488445258
BODarwinian	82	13.282360360441947	11.4648340235097	15.513759191768504
BODarwinian	83	13.222536119245778	11.225065234275807	15.473478282078272
BODarwinian	84	13.38410051172582	11.369764958141896	15.648684240711997
BODarwinian	85	13.117656592690619	11.128138931621205	15.71080723403953
BODarwinian	86	13.045061850086228	10.908616540658334	15.529919356203743
BODarwinian	87	12.945755427422176	10.731169563604064	15.57875985229677
BODarwinian	88	13.294156290861384	11.092758870369842	15.601080456328987
BODarwinian	89	13.274434180342727	11.270640303939135	15.697980743846268
BODarwinian	90	13.162530408480663	11.202688507123494	15.69060732723219
BODarwinian	91	13.203832523113414	11.405642945610122	15.668833430575052
BODarwinian	92	13.47355823871472	11.61810136462633	15.711129103661767
BODarwinian	93	13.339256119776403	11.70447215211291	15.906467895602322
BODarwinian	94	12.930642457125112	11.311060824812031	15.907857586139475
BODarwinian	95	12.926984270325026	11.381384161270754	15.896439254701795
BODarwinian	96	12.661847331388241	11.253178608557212	15.797908524047369
BODarwinian	97	12.650655595194461	11.229647479071925	15.927777378254978
BODarwinian	98	12.473848507468231	10.982374080707723	15.84473630515006
BODarwinian	99	12.76340426214764	11.073485998820203	15.588382372636223


==> results/rugged/20/BOLamarckian.txt <==
cat	x	y	ymin	ymax
BOLamarckian	0	6.134364622779642	5.785061039432769	7.263038868085977
BOLamarckian	1	6.429791873991343	6.068862951463027	7.5332216532750085
BOLamarckian	2	6.68462474670832	6.327771464644779	8.098285866566844
BOLamarckian	3	7.416065619856125	6.912736221964987	8.945311823917951
BOLamarckian	4	8.17700932600317	7.50710895543267	9.691404715105644
BOLamarckian	5	8.919914438918973	7.90209498565675	10.549635789531436
BOLamarckian	6	9.589016105867106	8.298729738528351	11.415571214247356
BOLamarckian	7	10.502904924385694	8.844361981371103	12.167691358352645
BOLamarckian	8	10.82479623964761	9.133395294120499	12.680737100517081
BOLamarckian	9	11.090898480378465	9.335082691982588	13.264654284125243
BOLamarckian	10	11.211187265412125	9.61368247788312	13.700651315909536
BOLamarckian	11	11.529313970472375	9.766972715028796	13.90824395819483
BOLamarckian	12	11.70502012988647	10.051907615442165	13.992812411502436
BOLamarckian	13	12.349401476729225	10.422518780905776	14.790864858900795
BOLamarckian	14	12.840054966336472	10.614914233959167	14.980300874845984
BOLamarckian	15	13.434926048131507	11.076075608422022	15.783876552352364
BOLamarckian	16	13.968589825711081	11.110316093815745	16.5645123474872
BOLamarckian	17	14.369040341464046	10.917891609704006	17.033117401889154
BOLamarckian	18	14.493642784518396	11.102466857571148	17.279827952169104
BOLamarckian	19	14.851080259937044	11.298110098947472	17.82553402694209
BOLamarckian	20	14.778095231020657	11.137199399346908	17.82095005161813
BOLamarckian	21	14.95594220677304	11.57381315239788	18.028410039826333
BOLamarckian	22	15.138231155039307	11.934510641245705	18.445492563561775
BOLamarckian	23	15.353842390675826	12.10112731114633	18.32983447481667
BOLamarckian	24	15.722969559225183	12.566095574965573	18.67049708859961
BOLamarckian	25	16.487674670243557	13.11863784565507	19.325962982876852
BOLamarckian	26	16.494935719497068	13.4012442869924	19.406255502481336
BOLamarckian	27	16.712219584452207	13.93841921397806	19.523565482031408
BOLamarckian	28	17.376606501272846	14.815982447471407	20.012674954375797
BOLamarckian	29	17.486162326218054	15.334925435823925	20.324201547255647
BOLamarckian	30	17.56687150918783	15.626560464405054	19.949651761494707
BOLamarckian	31	18.035895282250173	16.059813536587548	20.3115306786083
BOLamarckian	32	18.136059313534354	15.902653160630797	20.148942861175154
BOLamarckian	33	18.103882396801914	15.520969264765949	20.29995079005497
BOLamarckian	34	18.433503260489367	15.386095440324217	20.143355756007956
BOLamarckian	35	18.546839440533315	15.256564741833188	20.239972041532077
BOLamarckian	36	18.550431629432584	15.11995134963784	20.27514770063417
BOLamarckian	37	18.207008063917137	15.126565807048484	20.584969223969487
BOLamarckian	38	17.924685631308854	14.797791318712541	20.592105084947995
BOLamarckian	39	17.75503259585468	14.38797733844267	20.46376122033838
BOLamarckian	40	17.425901859813592	14.33162115888214	20.276446189158825
BOLamarckian	41	17.3911120841015	14.551825532867378	20.19238391842595
BOLamarckian	42	17.823467269031028	14.374776589577602	20.254387564600353
BOLamarckian	43	18.020072151709236	14.188302745332862	20.167065057906363
BOLamarckian	44	17.862999152221224	14.11605010590726	20.269042123011292
BOLamarckian	45	17.948410473946815	14.01037546417015	20.59563639147591
BOLamarckian	46	18.140483066006304	13.622158138098456	20.78510689121016
BOLamarckian	47	18.51797969287557	14.209387669777687	20.999415797455477
BOLamarckian	48	18.390292126152914	14.67075290246415	21.18439279212904
BOLamarckian	49	18.394297225424193	15.030990388524373	21.439172878377743
BOLamarckian	50	18.48111868426323	15.52640869945833	21.324591013432375
BOLamarckian	51	18.466538831679447	15.844905017230158	21.066580253536678
BOLamarckian	52	18.393811629307116	16.242572828842988	21.01012908425377
BOLamarckian	53	18.804749290610033	16.64250862528265	21.223633312775434
BOLamarckian	54	19.325691184792905	16.85514148123421	21.78688972636928
BOLamarckian	55	19.97867718227182	17.107877945958244	22.480815763432837
BOLamarckian	56	20.35921989903205	17.43982546861205	23.278792470430407
BOLamarckian	57	20.55363665591254	17.127073817431967	23.543997567278453
BOLamarckian	58	20.559826380138094	16.977098567647914	23.71208811640618
BOLamarckian	59	20.30600797902462	16.829151218628418	23.419513753905818
BOLamarckian	60	20.0465244547408	16.74957401871904	23.16642488851977
BOLamarckian	61	19.413853776193776	16.27344435002015	22.526081305003665
BOLamarckian	62	19.366992372284017	16.1269676020066	22.565780958947023
BOLamarckian	63	19.31111391120041	15.72201818640085	22.6047029989179
BOLamarckian	64	19.4905254926209	16.11258163638245	22.640714837467037
BOLamarckian	65	19.668270504938206	16.562303865692204	22.796359465721217
BOLamarckian	66	20.345829579647226	17.25405220943886	23.458140413778363
BOLamarckian	67	20.423438073519712	17.1839314668568	23.712996012099616
BOLamarckian	68	20.301116990193073	17.465348895147205	23.150571799754122
BOLamarckian	69	19.819525878308546	16.919426273257123	22.82840767965464
BOLamarckian	70	19.217038744719293	16.241755132414003	22.585117318999142
BOLamarckian	71	18.726696412941102	15.941113721047719	21.959994109720384
BOLamarckian	72	18.495076252413256	16.314797853994797	21.634306134416562
BOLamarckian	73	18.63381315906522	16.656426496299353	21.894896827625665
BOLamarckian	74	18.87942361657948	16.83036835151544	21.949825404755217
BOLamarckian	75	19.00660745296177	16.712942629235123	21.566013930911545
BOLamarckian	76	18.988332180673837	16.620731455842122	21.356542956791408
BOLamarckian	77	18.795013485719142	16.34186426774219	21.102423418980656
BOLamarckian	78	19.04509183451092	15.81930587143366	21.091900294387166
BOLamarckian	79	18.717552743902928	15.67888869781775	20.746471277768187
BOLamarckian	80	18.663653855946414	15.627464305729806	21.01393896105796
BOLamarckian	81	18.8876196524268	15.51411616779875	21.5160049757994
BOLamarckian	82	19.298549177659048	15.622408610009966	21.694773811858063
BOLamarckian	83	19.38371508019741	16.284699651895494	22.056263702991366
BOLamarckian	84	19.98363674818973	16.536584136647996	22.77397614745074
BOLamarckian	85	20.026115965833355	16.46231592355696	22.790266778877836
BOLamarckian	86	19.65632377402605	16.335501363588033	22.508717089687927
BOLamarckian	87	19.104066258821774	15.790937510287463	22.33318304263173
BOLamarckian	88	18.59004529211705	15.325185248893494	22.121000600902157
BOLamarckian	89	18.446678127146257	15.615731560860755	21.739004315725158
BOLamarckian	90	18.878064854434378	15.953683441149796	22.30493379743441
BOLamarckian	91	19.117378501054294	15.923879959733956	22.488235943999772
BOLamarckian	92	19.3044285504648	16.254061761435675	22.69673057401969
BOLamarckian	93	19.563469417833545	16.534246432079563	22.55516278121309
BOLamarckian	94	19.526367819132457	16.220079436275824	22.791171034338426
BOLamarckian	95	19.381766915596902	16.150715198461466	22.318659551291226
BOLamarckian	96	19.147450346543714	16.413782943525064	21.75914676567078
BOLamarckian	97	18.926835845612878	16.616743497836847	21.85527786476852
BOLamarckian	98	18.69119985063356	16.476759251821065	21.821179623416864
BOLamarckian	99	18.424508940104243	16.51635341600404	21.453077916458394


==> results/rugged/20/RLDarwinian.txt <==
cat	x	y	ymin	ymax
RLDarwinian	0	5.083679547556957	4.625694277986828	5.6243272428738225
RLDarwinian	1	5.444256085916229	4.898818360523514	5.964861225621043
RLDarwinian	2	5.6890527360750465	5.160144487259318	6.291622813544626
RLDarwinian	3	6.30511092405389	5.640961665870365	6.857912648051974
RLDarwinian	4	6.641052271882654	5.986323568420936	7.282443777796301
RLDarwinian	5	6.823053382988363	6.228754703013556	7.500453025614879
RLDarwinian	6	7.033316159139408	6.482128422089529	7.7811461867033795
RLDarwinian	7	7.357800502748914	6.760800209511063	8.086281423867351
RLDarwinian	8	7.665244891482958	7.147011179450061	8.425109186134057
RLDarwinian	9	8.120819875910675	7.422891403651063	8.790414637505659
RLDarwinian	10	8.631643769192342	7.814991740519517	9.248523506511333
RLDarwinian	11	8.996926259862542	8.018151542680897	9.64615788889239
RLDarwinian	12	9.373829420082096	8.25479580663936	10.0058845538887
RLDarwinian	13	9.701098833453354	8.447359695885911	10.473679451603047
RLDarwinian	14	9.770369085337517	8.667542564267523	10.770558170593374
RLDarwinian	15	9.929457433586402	8.894385817787816	11.189294242584065
RLDarwinian	16	10.416583101600263	9.292123253970649	11.730913267566617
RLDarwinian	17	10.727691175066974	9.58756405629612	12.187211934736215
RLDarwinian	18	11.107271135574063	9.84439328092962	12.451445988549853
RLDarwinian	19	11.460765447567164	10.168068891175375	12.824740972352464
RLDarwinian	20	11.752981469379634	10.483586819928167	13.034480023915696
RLDarwinian	21	11.837039615986495	10.741601416676488	13.118036521682274
RLDarwinian	22	12.007001895278982	10.906522517152723	13.317193693358558
RLDarwinian	23	12.108891937686714	11.029306122402938	13.60890776078802
RLDarwinian	24	12.421750191310254	11.175257818525251	14.14682183185943
RLDarwinian	25	12.637494299070129	11.16796926205598	14.520409679853767
RLDarwinian	26	12.81446399423369	11.108954668662857	15.006858047648572
RLDarwinian	27	12.942645363192659	11.084929181016559	15.32676229586462
RLDarwinian	28	12.991441254726709	11.189636907337999	15.778870764887989
RLDarwinian	29	13.358611460592693	11.282917579340566	16.279873943850397
RLDarwinian	30	13.627076313299373	11.556738506299753	16.607050522439614
RLDarwinian	31	13.943691745977938	11.97220211264925	16.770186814389604
RLDarwinian	32	14.317275387936295	12.244634816998138	17.033808104809818
RLDarwinian	33	14.375196377423299	12.241854253307425	17.00280890940754
RLDarwinian	34	14.353129581780545	12.529345210954613	16.874761340151366
RLDarwinian	35	14.40467455145107	12.5146022550943	17.18978052232124
RLDarwinian	36	14.452805947544391	12.352240098438967	17.321075385855025
RLDarwinian	37	14.684932778117002	12.796977016567833	17.583416691632188
RLDarwinian	38	15.164349275095773	12.950134103522263	17.936619558350042
RLDarwinian	39	15.721768502111274	13.472558696940183	18.485153105246155
RLDarwinian	40	16.247889878325275	13.633331492929335	18.63403512501112
RLDarwinian	41	16.33535033135966	13.726455470987712	19.145636713123245
RLDarwinian	42	16.11631742340613	13.46672509862214	19.416192401126374
RLDarwinian	43	16.30280213863539	13.827499262985123	19.314268090304132
RLDarwinian	44	15.782616203013173	13.08747757959895	18.714298940208103
RLDarwinian	45	15.231780568070098	12.812107047664375	18.462922370047362
RLDarwinian	46	15.245469733636705	13.080295044803128	17.936738533444217
RLDarwinian	47	15.202474630176471	13.067676164139717	17.346376001819312
RLDarwinian	48	15.0157730467264	12.847546449023046	17.345675479772645
RLDarwinian	49	15.094147292655716	13.119948678880775	17.325545067065413
RLDarwinian	50	15.309161156092614	13.391435576324824	17.52868451024177
RLDarwinian	51	15.656430351358736	13.165931458144888	17.902188422193063
RLDarwinian	52	16.046781404584664	13.000227602290035	18.35117042497509
RLDarwinian	53	16.540833860388023	13.495861144329547	18.855236686268018
RLDarwinian	54	16.933935170638097	13.770493260325129	19.23084557575057
RLDarwinian	55	17.34604788203102	14.061417596070452	19.36782892771605
RLDarwinian	56	17.362958333292088	14.39154520780609	19.449666205721265
RLDarwinian	57	17.541069501848444	15.01502311665251	19.490460322209504
RLDarwinian	58	17.381725772509455	14.998820348585323	19.717341384268334
RLDarwinian	59	17.50087303302579	14.758717593110859	20.048345239258367
RLDarwinian	60	17.42830040063795	14.472808122340899	20.181366715902083
RLDarwinian	61	17.298201725272406	14.151941304756496	20.031892089265803
RLDarwinian	62	16.89905845078401	13.65794365421065	19.595876351738532
RLDarwinian	63	16.74610692677043	13.408484142872805	19.36614568011088
RLDarwinian	64	16.447572180174166	13.639837166235154	19.076781301419892
RLDarwinian	65	16.708873689603752	14.009354135485761	19.0947841663667
RLDarwinian	66	16.875416751674027	14.493612185461652	19.377279661413773
RLDarwinian	67	17.494443447956098	15.123989319777854	20.1307351719024
RLDarwinian	68	18.02329630130587	15.756303202367448	20.18574558157183
RLDarwinian	69	18.084141539548547	15.757690071477024	19.915067440491743
RLDarwinian	70	17.95935336069682	15.968535668512136	19.713323465146715
RLDarwinian	71	17.92945110963793	16.020814647441266	19.729776359601615
RLDarwinian	72	17.789578991519335	16.019131164130556	19.731815070639833
RLDarwinian	73	17.492942590177435	15.788902492009907	19.658859578363938
RLDarwinian	74	17.688440070819063	15.779092899998933	19.953854968287118
RLDarwinian	75	17.71371291350325	15.554897128663038	20.040061471373814
RLDarwinian	76	17.621681261170174	15.66278276039686	20.10628137779205
RLDarwinian	77	17.769123221586604	15.696689760047033	20.176308762382842
RLDarwinian	78	17.618036911260447	15.555323812663412	20.143629477024582
RLDarwinian	79	17.612162453798696	15.437857271587982	20.176433316862603
RLDarwinian	80	17.39360282351452	15.375520247176425	20.011272181523168
RLDarwinian	81	17.742169824879035	15.154984572757149	20.079417257949842
RLDarwinian	82	17.419914328497335	14.711010706109164	20.077561555547316
RLDarwinian	83	17.622012280968057	14.610321558320589	20.469663043128257
RLDarwinian	84	17.3004203961978	14.32048326329354	20.481187948063972
RLDarwinian	85	17.095265666723638	13.805653052066024	20.47401350173315
RLDarwinian	86	16.789206660503314	13.411569074873048	19.98501184939405
RLDarwinian	87	16.785101263535978	13.09740076613113	19.637836344120984
RLDarwinian	88	16.53440614396916	13.014443082132868	19.337238492837393
RLDarwinian	89	17.00751398465323	13.613600296323574	19.28906128761899
RLDarwinian	90	17.178040876390387	14.19612682888519	19.714376294378173
RLDarwinian	91	17.402530224507597	14.75698818597121	19.865202160859706
RLDarwinian	92	17.609132579535714	15.347758544711633	19.831276059744788
RLDarwinian	93	18.057131897600225	15.346922005358783	19.810209749602837
RLDarwinian	94	17.83093757193442	15.076195380949688	19.75784542600811
RLDarwinian	95	17.63031791497374	14.954885247548711	19.56730936681251
RLDarwinian	96	17.449026526724033	14.775113351763277	19.55297416842741
RLDarwinian	97	16.90331118156371	14.43355145236615	19.568913082191795
RLDarwinian	98	16.42790441166507	14.429373059139191	19.43240863902779
RLDarwinian	99	16.187177941326294	14.449877733294096	19.502674520973518


==> results/rugged/20/RLLamarckian.txt <==
cat	x	y	ymin	ymax
RLLamarckian	0	5.770378970089344	5.251011952546134	6.8971895621147175
RLLamarckian	1	6.182448359424922	5.532628215377503	7.103533852222648
RLLamarckian	2	6.5158828710744485	5.850687855390687	7.368550899539895
RLLamarckian	3	7.287864282656651	6.486827092671254	8.259836591658605
RLLamarckian	4	7.807361808477478	6.9033032133832135	8.621562730679125
RLLamarckian	5	8.49217548996425	7.26380234840566	9.270444562731472
RLLamarckian	6	9.037029173803615	7.515848797722379	10.140095156959571
RLLamarckian	7	9.56177596531461	7.822557984262711	11.212878949614389
RLLamarckian	8	10.024836892305697	8.20134270005469	12.135997638439028
RLLamarckian	9	10.497565000508537	8.467243666174541	13.294879448960069
RLLamarckian	10	11.038646115442742	8.955600492049296	14.586490763842985
RLLamarckian	11	11.69379867068972	9.388459194920625	15.525867160232433
RLLamarckian	12	12.59386048881456	9.70049915811082	16.009838001247694
RLLamarckian	13	13.075379446452644	9.949261237366098	16.564406470520453
RLLamarckian	14	13.487304669669319	10.310475717160294	16.45191768493867
RLLamarckian	15	13.76420044850337	10.377629715928794	16.9314408799548
RLLamarckian	16	14.06220155793379	10.670187973010943	17.184036053648498
RLLamarckian	17	13.747597457369272	10.983884247955878	17.330695649794627
RLLamarckian	18	13.941293123360088	11.277115355962076	17.317525573613228
RLLamarckian	19	13.968266685361723	11.584549651914653	17.603638130163706
RLLamarckian	20	13.886566620880137	11.971239193793304	17.210841309215528
RLLamarckian	21	13.6838583884819	11.909905982357515	17.223283380588775
RLLamarckian	22	13.74635143796453	12.003479087171721	17.09048109926152
RLLamarckian	23	13.74313570317741	12.073071492426134	16.94068702817136
RLLamarckian	24	13.729281064735991	11.923884698420446	16.793804692765963
RLLamarckian	25	14.074392110471141	11.937058683065354	16.779311551444323
RLLamarckian	26	14.196765810300002	12.18330524818138	16.455607740644652
RLLamarckian	27	14.776580927060092	12.717657672205542	17.023367619721775
RLLamarckian	28	15.334864674724932	13.292396166743213	17.559890709123728
RLLamarckian	29	16.04182867747086	13.543858245974757	18.39649571160075
RLLamarckian	30	16.321009302021732	13.634762910664085	19.01419754150555
RLLamarckian	31	16.857240179415214	13.78822101355605	19.505168462844207
RLLamarckian	32	16.658932874505943	13.322255298794186	19.461039217018232
RLLamarckian	33	16.834217792069584	13.138742734347513	19.74746133150163
RLLamarckian	34	16.91725569492808	13.513737251594469	19.887499965999822
RLLamarckian	35	16.882286023903447	13.766168678205267	20.163476273726488
RLLamarckian	36	16.77398024505484	14.240948980460718	20.676483444959004
RLLamarckian	37	17.250486093989565	14.8645818068757	21.280433941709354
RLLamarckian	38	17.157428032192918	15.279146399260586	21.642481477606953
RLLamarckian	39	17.2278146793921	15.125295107543494	21.59300626317935
RLLamarckian	40	17.651661478408904	15.239731368613386	21.407681523908906
RLLamarckian	41	17.943195834806698	15.529677058206124	21.610423550658975
RLLamarckian	42	18.181144318645078	15.743472929994567	21.260833417250545
RLLamarckian	43	18.500939407460795	15.828065256771458	21.072908315955715
RLLamarckian	44	18.7132054176693	16.288831002457204	20.947125323931324
RLLamarckian	45	18.895372150055085	16.490270461418866	20.942845442876546
RLLamarckian	46	19.164098556364284	16.63232097734105	20.72136225725408
RLLamarckian	47	19.24521000157132	16.679040951643707	21.22414264919621
RLLamarckian	48	19.65539878423934	16.761164493455134	21.663648722436356
RLLamarckian	49	19.98733933217379	17.002460123160432	22.218715476605006
RLLamarckian	50	19.97568706935008	17.091590239530667	22.601734910894756
RLLamarckian	51	20.231285306962167	16.993365359644322	22.77253036994739
RLLamarckian	52	20.314227435499905	17.22010245357945	23.09951972263728
RLLamarckian	53	20.33971713197824	17.36466486805602	23.316279099031703
RLLamarckian	54	20.187638021587663	17.200917010721195	23.501061347902823
RLLamarckian	55	20.215728925191126	17.101912464364066	23.25280240053565
RLLamarckian	56	19.943997320945083	16.75706655041664	23.13822210575031
RLLamarckian	57	20.037738731501463	16.771976499527838	22.865788360387125
RLLamarckian	58	19.8214850539677	16.747504181041904	22.34966602854563
RLLamarckian	59	19.563608738137862	16.63095359469927	21.833013256392004
RLLamarckian	60	19.77586146548264	16.842170921143463	22.254212183829374
RLLamarckian	61	19.784639589827787	17.073491219592732	22.42548847633111
RLLamarckian	62	19.58350299155585	16.78852543228697	22.33485762989505
RLLamarckian	63	19.605699541600472	16.300474542897298	23.040843083339098
RLLamarckian	64	19.99704595167116	16.088555812431515	23.36662332901654
RLLamarckian	65	19.796731400992275	15.831784412583161	23.42984063475172
RLLamarckian	66	19.73523958568022	15.786597383931564	23.965192652373577
RLLamarckian	67	19.72255091335598	15.90106057080778	24.197911643019495
RLLamarckian	68	19.64179563310264	16.330192441268665	24.06742959568196
RLLamarckian	69	19.694314169275437	16.487904111233654	24.532064256270807
RLLamarckian	70	19.745447958760952	16.800161599828186	24.477661299340483
RLLamarckian	71	19.85512651674078	17.035470502837626	23.95755767907939
RLLamarckian	72	20.04036218051463	17.301610952606957	23.795623194833773
RLLamarckian	73	20.625670444875098	17.41585253315872	23.59167580269092
RLLamarckian	74	20.687726862846716	17.779683309227913	23.345001963944963
RLLamarckian	75	20.625829933306335	17.605145323956602	23.30372237239066
RLLamarckian	76	20.92139241435133	17.883176209858885	23.825359166039995
RLLamarckian	77	21.087078303496128	18.143138809428955	24.200763511736763
RLLamarckian	78	20.755459269531237	18.249404357087958	24.524867220840953
RLLamarckian	79	20.73368541189935	18.39423481153964	24.626752330127122
RLLamarckian	80	20.88412134093712	18.92727325651657	24.634537790843602
RLLamarckian	81	20.777827678397497	18.659939393691097	24.266616564695532
RLLamarckian	82	20.97950526486325	18.641215740146325	24.547842866512916
RLLamarckian	83	21.03360294590497	18.66984268899679	24.26360933009447
RLLamarckian	84	21.250808537299967	18.51757799245941	24.080100540437023
RLLamarckian	85	21.449631703591717	18.291220764924496	24.341074974007455
RLLamarckian	86	21.920951702683585	18.56237437442899	24.640520447767237
RLLamarckian	87	21.844944224590527	18.61188569978936	24.232408274365422
RLLamarckian	88	21.747145214247134	18.46996945960357	24.223823508062615
RLLamarckian	89	21.56579692528167	18.82890636002719	24.51658941324302
RLLamarckian	90	21.265885308019563	18.57815310125041	24.246056551209453
RLLamarckian	91	20.849373970515547	18.529127120217897	23.91832837454145
RLLamarckian	92	20.936660162538125	18.493470658716895	23.82307169285099
RLLamarckian	93	21.186203970540824	18.33367040715015	24.189003155673397
RLLamarckian	94	21.315205489391097	17.936731300174195	24.648493757435126
RLLamarckian	95	21.542093593034487	18.200546720509266	24.780058118096626
RLLamarckian	96	21.39205342958777	18.071287766530254	24.98953937697034
RLLamarckian	97	20.79978558567236	17.62565496949015	25.018436352747734
RLLamarckian	98	20.558177971146232	17.78154328937853	24.918699175240732
RLLamarckian	99	20.21705292941757	17.889177636704066	24.14621853972426


==> results/rugged/40/BODarwinian.txt <==
cat	x	y	ymin	ymax
BODarwinian	0	6.20349913750852	5.643451066480057	6.932243006486417
BODarwinian	1	6.4711195598835225	5.8759056516237145	7.400756989240767
BODarwinian	2	6.654319314851361	6.110044670608494	7.677407250264563
BODarwinian	3	7.2794219185437425	6.605630069540436	8.544682625541201
BODarwinian	4	7.550391202811255	6.883084060533584	8.854721599327544
BODarwinian	5	7.867584064404669	7.1880931535466575	9.350251695486607
BODarwinian	6	8.076276166549892	7.448012459778499	9.60346855955604
BODarwinian	7	8.470718046040405	7.588031466261799	10.06113248459853
BODarwinian	8	8.698774750344498	7.704416256744321	10.320102630578736
BODarwinian	9	9.016549478220611	7.946333681995168	10.87266515523729
BODarwinian	10	9.204202454840297	8.086702316275764	10.927453809318623
BODarwinian	11	9.524135282526942	8.40298335029117	11.115523654533984
BODarwinian	12	9.673746596415418	8.560127143335702	11.36400389839658
BODarwinian	13	9.956365619931123	8.75764800772111	11.911554700662888
BODarwinian	14	10.194491043375868	8.942118158446485	12.230063142562631
BODarwinian	15	10.549916082820904	9.108346738144046	12.691233878035662
BODarwinian	16	10.962454578173464	9.005729867122628	13.372624270048025
BODarwinian	17	11.372123052545408	9.16893300607147	13.692129462651838
BODarwinian	18	11.544720837280552	9.257064724682479	13.737918592210685
BODarwinian	19	11.791829530237745	9.272616244299105	14.068454461226404
BODarwinian	20	11.80113566675735	9.392213693080906	14.260965735849107
BODarwinian	21	11.492772151060546	9.449075611546442	13.875771970735354
BODarwinian	22	11.272452823084784	9.44481786628651	13.94676620284207
BODarwinian	23	11.281618417289414	9.598724742792538	13.975862723619812
BODarwinian	24	11.501601355864537	9.85256666609019	14.047134765676116
BODarwinian	25	11.591182628236291	10.148429629188982	14.200776817865691
BODarwinian	26	12.030728031280354	10.038512790033119	14.92242817754185
BODarwinian	27	12.038057948231552	10.065694604612995	14.938835065106215
BODarwinian	28	11.961397354172444	10.149109136765556	14.800413609568162
BODarwinian	29	11.679185345467834	10.044493907335687	14.63777777346408
BODarwinian	30	11.515561446123403	9.663293320049712	14.484532263114108
BODarwinian	31	11.395695850921806	10.151162470666772	14.196662457255655
BODarwinian	32	11.765543478215356	10.357779408851865	14.180992632994238
BODarwinian	33	12.031647545158915	10.28391194112518	14.323322825613616
BODarwinian	34	12.47297541115214	10.491079769795217	14.745196418771092
BODarwinian	35	12.912321601392652	10.680839289976836	14.798372774153298
BODarwinian	36	13.071104397968401	10.64603079326161	14.733788228591418
BODarwinian	37	13.067619848826302	10.751687000495073	14.749227484657387
BODarwinian	38	13.120980522944134	10.753131504089032	14.991234772023594
BODarwinian	39	12.846318285173481	10.749099693050123	14.53945809381779
BODarwinian	40	12.777488335348087	10.975312434940562	14.68917943658612
BODarwinian	41	12.886872031244849	10.978003206843681	14.819950411459677
BODarwinian	42	12.928586831276366	11.09945366011623	14.907015961057846
BODarwinian	43	13.132884575281278	11.370813195961292	15.045682095261355
BODarwinian	44	13.710641408169261	11.329981515467423	15.63991279201495
BODarwinian	45	13.953777804421117	11.260856095649642	15.926635237283943
BODarwinian	46	13.911198700596014	11.506961370527737	16.240295074761445
BODarwinian	47	14.231445971663675	11.814850440066518	16.547069453131456
BODarwinian	48	13.994106269030056	11.737607621515615	16.565611766403812
BODarwinian	49	13.726022791961404	11.842949341999807	16.557842909425055
BODarwinian	50	13.609118064473273	12.116553637192329	16.25968434467299
BODarwinian	51	13.66291244181861	12.051654185009522	16.050562752671205
BODarwinian	52	13.565054745893926	11.78080699068044	16.084405603635897
BODarwinian	53	13.693738161128925	11.891763808607402	15.865502839921316
BODarwinian	54	13.536857103664357	11.812177396531954	15.67209964185989
BODarwinian	55	13.488968162159258	11.651231538481161	15.53160445348351
BODarwinian	56	13.222642393509886	11.540812780638166	15.280363990642485
BODarwinian	57	12.934838702204932	11.39685662985539	15.105509936402616
BODarwinian	58	12.755717863858553	11.262721221141287	15.122473869145153
BODarwinian	59	13.102770299027833	11.487156015780863	15.374962179254126
BODarwinian	60	13.477543243090878	11.636478386304955	15.695089397023725
BODarwinian	61	13.318706062503907	11.429150352247708	15.852074896900032
BODarwinian	62	13.641997946374383	11.484782560145135	15.977629155728764
BODarwinian	63	13.7404314146119	11.676409562831166	16.044271951666573
BODarwinian	64	13.250984374744206	11.405185894989694	15.421249874602685
BODarwinian	65	13.064041031162649	11.417967648993004	15.535686165024993
BODarwinian	66	13.316557538030846	11.749511726602101	15.620642707981986
BODarwinian	67	13.236502284166463	11.95750409190336	15.46547226552822
BODarwinian	68	13.39964530456939	12.155493932579907	15.562618327376711
BODarwinian	69	13.66000208022815	12.287280633085135	16.072516646471808
BODarwinian	70	13.203364147755343	11.986626305532702	15.368959813434182
BODarwinian	71	13.312645907572534	11.766954897756133	15.2123021008432
BODarwinian	72	13.396491647552244	11.409426934860674	15.61037987901523
BODarwinian	73	13.474929029671085	11.321697824106083	15.739486270108141
BODarwinian	74	13.705800126002927	11.592576629431164	15.90486000260583
BODarwinian	75	14.115634357064994	11.610046563192835	16.509016724429028
BODarwinian	76	14.023848395227324	11.604044311076438	16.551922238584144
BODarwinian	77	13.626985489593745	11.789407647607726	15.823191297059529
BODarwinian	78	13.260477648835476	11.518204544991503	15.753210066681214
BODarwinian	79	13.162698469430572	11.458962460230383	15.492760568027586
BODarwinian	80	13.027216996729004	11.6483603022798	15.193275069306882
BODarwinian	81	13.23449502325991	11.995701629099562	15.337220657884448
BODarwinian	82	13.912249926036214	12.224375854046333	16.120243379149723
BODarwinian	83	14.305877150024662	12.562456984332247	16.3017535266758
BODarwinian	84	14.17442028438416	12.429199328424357	16.130072416777708
BODarwinian	85	14.316683660063408	12.437467062916102	16.456203951272975
BODarwinian	86	13.854376030904216	11.991284977459062	16.13618392880847
BODarwinian	87	13.3572101847863	11.67527751286514	15.81523707263754
BODarwinian	88	13.255415871770873	11.33374985604045	15.471655914622826
BODarwinian	89	13.541319099083495	11.416742392659103	15.74562180993656
BODarwinian	90	13.855681156965364	11.292575746027005	15.82454510857716
BODarwinian	91	14.763377227639324	11.715453219004464	16.49468732170505
BODarwinian	92	14.87849026529554	11.808166252840092	16.587870164762126
BODarwinian	93	14.672115052993396	11.790125254255711	16.409323950733384
BODarwinian	94	14.286018619301085	11.674372071862303	16.072838544457944
BODarwinian	95	13.878731550224789	11.859449850122767	15.7271188661751
BODarwinian	96	13.421138491952979	11.817785195768097	15.57163048859051
BODarwinian	97	13.578581395062292	11.901443165203505	15.335576353791325
BODarwinian	98	13.688277792990544	12.056996447973658	15.462353612254317
BODarwinian	99	13.88852307668382	12.15185356459888	15.597513129318694


==> results/rugged/40/BOLamarckian.txt <==
cat	x	y	ymin	ymax
BOLamarckian	0	6.394742382459634	5.804459826501859	7.402464137771162
BOLamarckian	1	6.8235311527740485	6.089774694106673	7.868151899595293
BOLamarckian	2	7.31887395937149	6.355040690351023	8.545505850979042
BOLamarckian	3	8.079084233482696	6.867285596575637	9.47568750787661
BOLamarckian	4	8.631556139640667	7.230734923773507	10.153983609079376
BOLamarckian	5	9.122471824108576	7.671119779057404	10.779861146648168
BOLamarckian	6	9.404962956936156	7.87014799904958	11.195450339388627
BOLamarckian	7	9.631083565461788	7.957122241820208	11.338875392316869
BOLamarckian	8	9.692163523720524	8.250586683975976	11.88888415564964
BOLamarckian	9	10.31370347140814	8.576901940849178	12.557482112866756
BOLamarckian	10	10.7333340018315	8.703708440729425	13.171636860862643
BOLamarckian	11	11.722887895535768	9.086497815364588	14.254152531824667
BOLamarckian	12	12.19142282986636	9.432173911362025	15.287095399879593
BOLamarckian	13	13.166820836550595	9.935912234089319	16.03629241198751
BOLamarckian	14	13.86963391259395	10.627248487218429	16.786502730294114
BOLamarckian	15	14.844582027127496	11.166774512759071	17.895198378059053
BOLamarckian	16	14.805152027844008	11.39458980412167	18.09987549137079
BOLamarckian	17	15.41984925953929	11.910783832113747	18.19753670895488
BOLamarckian	18	15.78563314821676	12.12168622658713	18.606030861490165
BOLamarckian	19	15.823598884663976	11.93354443231062	18.959839853778767
BOLamarckian	20	15.405842562353172	11.815784574848163	18.50935291411428
BOLamarckian	21	15.699432644711724	12.057539430704079	18.932157503943394
BOLamarckian	22	15.757881531706534	12.131684525913702	19.31440773123403
BOLamarckian	23	15.443143083391405	12.265441112968713	19.276119696499762
BOLamarckian	24	15.410805041796582	12.754068479683818	19.76178664385075
BOLamarckian	25	15.951179281464329	13.661821285764955	20.19723707646161
BOLamarckian	26	16.401891296921615	13.949155892444452	20.285070730044843
BOLamarckian	27	16.6581453230158	14.17745113228963	20.293450868529987
BOLamarckian	28	17.766370877607706	14.46606553673838	20.907170853012595
BOLamarckian	29	17.905051420673537	14.325493208942898	20.509286342023508
BOLamarckian	30	18.351890142150992	14.106424621772579	20.88313386402936
BOLamarckian	31	18.888534682325435	14.377347247287826	21.633392381630326
BOLamarckian	32	19.155360056327513	14.377109971873802	21.826805891363932
BOLamarckian	33	19.003010527018525	14.772276786429165	21.775370378396737
BOLamarckian	34	19.677120828988	15.509462933204002	22.03166379290867
BOLamarckian	35	19.94273363325363	16.27523083554062	22.280119622529615
BOLamarckian	36	19.577919670922817	16.40743829628345	22.041887941645747
BOLamarckian	37	19.221017767491084	16.69012091926979	22.413624953346226
BOLamarckian	38	19.039657748534335	16.409525094842618	22.271741035620938
BOLamarckian	39	18.58366843619509	16.175435144759323	22.421792461606294
BOLamarckian	40	18.29147060383614	15.687605290290255	22.345511610513373
BOLamarckian	41	18.286904043088075	15.810755097128546	22.033320381425604
BOLamarckian	42	18.589379210882374	16.149704484620244	21.798799267736932
BOLamarckian	43	19.124361352308092	17.057336838892077	22.29664978450404
BOLamarckian	44	20.080967528116634	17.592621595385314	22.74991227883497
BOLamarckian	45	20.512220045690892	18.05209577943672	22.997130422789986
BOLamarckian	46	20.734391957103334	18.16640397571272	23.757180422121923
BOLamarckian	47	21.32853764236784	18.209881486909207	24.123518274331907
BOLamarckian	48	20.949761759620536	17.751672401268895	23.85549815316049
BOLamarckian	49	20.327542861266174	17.33396520811329	23.616702196146782
BOLamarckian	50	19.842445774301183	16.98485588222764	23.296647784473414
BOLamarckian	51	19.862164982411056	16.96302050329802	23.141527252465266
BOLamarckian	52	19.42406946758811	16.810298167704982	23.054291439551584
BOLamarckian	53	19.585993696374565	16.674332702850172	23.103791123863353
BOLamarckian	54	19.982511237186014	16.8909274391371	23.24660569070439
BOLamarckian	55	20.11693051496444	17.061643021884624	23.363335827343683
BOLamarckian	56	20.135771702232034	17.54584586809272	22.921294256583142
BOLamarckian	57	20.305514436244028	17.92978126417204	22.804112425002923
BOLamarckian	58	20.357105925832165	18.043683436294316	22.987677128756825
BOLamarckian	59	19.9587665774068	17.945694459033838	22.691592748938632
BOLamarckian	60	19.78041689350077	17.847172311845064	22.387075165232442
BOLamarckian	61	19.769887664679818	17.467422197527846	22.45072382234031
BOLamarckian	62	19.934088131103955	17.296807961629906	22.64379592302867
BOLamarckian	63	20.14591743298704	17.699446095725513	22.6112881680868
BOLamarckian	64	20.89182801895187	17.80880392321368	23.22781736126856
BOLamarckian	65	21.422353726279717	17.972681460685333	23.779116641879927
BOLamarckian	66	21.54628210932742	17.967643354940726	24.338265923489764
BOLamarckian	67	21.624281870167756	18.28207788226765	24.67802556352953
BOLamarckian	68	21.41865087575705	17.976164656082982	24.585085611671737
BOLamarckian	69	20.898350408789177	17.81017043375856	24.04342654435677
BOLamarckian	70	20.813327278811222	17.865502995803656	23.740603850879403
BOLamarckian	71	20.94589179488033	18.169867454629063	23.611134730340076
BOLamarckian	72	20.721714494513247	17.98947345657195	23.315431226473788
BOLamarckian	73	21.066619530383843	18.045196627869423	24.035436078486715
BOLamarckian	74	21.169211627938086	18.390108598433336	23.800475094293112
BOLamarckian	75	21.362307367748908	18.29174624455538	23.96423786941757
BOLamarckian	76	21.079299553650657	18.158135733635092	23.712410325045646
BOLamarckian	77	20.663473065837312	17.476425235161695	23.614087822269834
BOLamarckian	78	20.100553129146153	16.67731030790389	22.753021148589557
BOLamarckian	79	19.695507956545374	15.853417334253075	22.38871352991027
BOLamarckian	80	19.085117229629837	15.578033618548185	22.481643212452813
BOLamarckian	81	19.28227500067034	15.580040617603697	22.463883310480607
BOLamarckian	82	19.621392595031658	16.16796968951894	22.6010542189587
BOLamarckian	83	19.975410807862918	16.887897821976857	22.726089659773223
BOLamarckian	84	20.39195562061343	17.433611828840533	23.484005741761838
BOLamarckian	85	20.446714854843652	17.406121725371293	23.08156208549523
BOLamarckian	86	20.060235796731323	16.978821321579392	22.509203619943683
BOLamarckian	87	19.959475715049678	17.01929782007932	21.99896329883815
BOLamarckian	88	19.893239573786722	17.3501398090919	22.166158894698686
BOLamarckian	89	19.884085506149336	17.352910809082708	22.379482451764922
BOLamarckian	90	19.907046849881887	17.446886185028017	22.706470581813104
BOLamarckian	91	20.29496621545541	17.967083859574387	23.163406825068265
BOLamarckian	92	20.596359510957	17.76158730623559	23.4265756843938
BOLamarckian	93	20.302788103764833	16.97251872285734	23.433199570853652
BOLamarckian	94	19.658099344874252	16.615863889542503	23.20222764795047
BOLamarckian	95	19.83792488172704	16.714000598726155	22.99858391206426
BOLamarckian	96	19.829452656341214	16.621996371473973	23.12527984075864
BOLamarckian	97	19.759886469997575	16.715083004300556	22.915011664921707
BOLamarckian	98	19.87174709848176	17.065804976074936	22.806001716322392
BOLamarckian	99	20.555062254249403	17.49591156761751	22.560491491538386


==> results/rugged/40/RLDarwinian.txt <==
cat	x	y	ymin	ymax
RLDarwinian	0	4.957681612283987	4.598007034243628	5.824059558187714
RLDarwinian	1	5.248238517213417	4.847262571670079	6.130327774339458
RLDarwinian	2	5.611183708154644	5.092902050910242	6.400844112541835
RLDarwinian	3	6.187133034467918	5.591503515812567	7.240033237210677
RLDarwinian	4	6.771024245579056	5.971136812107229	7.708077640135497
RLDarwinian	5	7.2168893745938645	6.287287530691477	8.12794861589575
RLDarwinian	6	7.719782577412856	6.679810949564417	8.727658187118212
RLDarwinian	7	7.986121321544556	6.845828798374512	9.216105253363823
RLDarwinian	8	8.372377580055687	7.1141676321555	9.397636355386064
RLDarwinian	9	8.519090289313684	7.24969667656224	9.60457837221449
RLDarwinian	10	8.790318060058505	7.584361064347111	9.941284149168482
RLDarwinian	11	9.168590438324447	7.8549168822093325	10.119295595765966
RLDarwinian	12	9.570450112264822	8.208260527526004	10.51223271117866
RLDarwinian	13	9.998171787082143	8.577893153266457	11.108749478428038
RLDarwinian	14	10.503163686727664	9.183551270907135	11.619188729163538
RLDarwinian	15	10.879146388386435	9.439841369616193	12.137821144968962
RLDarwinian	16	11.241609815381581	9.605399821808797	13.06334050460797
RLDarwinian	17	11.835638411609512	9.77059227335097	13.548585173488766
RLDarwinian	18	12.197256096622962	9.905153827824757	13.937156905998004
RLDarwinian	19	12.514651904069016	10.052509679154578	14.240564237360141
RLDarwinian	20	12.744224973532098	10.3386199576257	14.540389912790616
RLDarwinian	21	12.78159564598027	10.545621261808062	14.6043701986315
RLDarwinian	22	12.667992602445603	10.891527962341577	14.97242608773394
RLDarwinian	23	12.905234139607051	11.279593163520648	15.45195396775873
RLDarwinian	24	13.187547125707402	11.548980574176579	15.905338866986366
RLDarwinian	25	13.688133072872413	11.604494518855997	16.04664782398488
RLDarwinian	26	13.833911921624889	11.650619772681713	15.97532152890897
RLDarwinian	27	14.043334793271066	11.857453063553411	16.030735971741997
RLDarwinian	28	13.976880533140323	11.250635529403947	15.93712894975502
RLDarwinian	29	14.017685464729615	10.815427621144387	16.21447669115622
RLDarwinian	30	13.818501314807097	11.057852723782798	16.199508692856828
RLDarwinian	31	13.990673360247664	11.475568021837857	16.216103807859277
RLDarwinian	32	13.996777124466707	11.629338191314483	16.14875844327197
RLDarwinian	33	14.156530043824002	12.14335642535713	15.981859865837498
RLDarwinian	34	14.088700063323293	12.283853720572548	15.754322663115122
RLDarwinian	35	14.087687592704532	11.964120552425344	15.958108193452171
RLDarwinian	36	13.99568094638733	11.701373992968914	16.134571691793987
RLDarwinian	37	14.052608996046013	11.519968858944072	16.071982113295903
RLDarwinian	38	14.2531932202921	12.124453793623065	16.34780293955348
RLDarwinian	39	14.523967593941682	12.431369227573764	16.62479630431747
RLDarwinian	40	14.705832492229566	12.622913338664537	16.75734344602933
RLDarwinian	41	15.153349290745908	12.96266836566775	17.005878835243013
RLDarwinian	42	15.80240431527505	13.58037532480759	17.42307828271239
RLDarwinian	43	16.034320836452945	13.197694002262597	17.578099493577263
RLDarwinian	44	16.24770080988116	13.338890304963353	17.78854530402167
RLDarwinian	45	16.09084422797205	13.328222318490623	17.48536566054302
RLDarwinian	46	15.88754335308308	13.426536785733656	17.267473443497202
RLDarwinian	47	15.740725979839937	13.029421721119968	17.302294426688732
RLDarwinian	48	15.741640479379996	13.163840326995802	17.546041727834346
RLDarwinian	49	15.616371865571917	13.21272086049008	17.453222467117786
RLDarwinian	50	16.14738984493104	13.684735726689581	18.056537989674567
RLDarwinian	51	16.515295470415936	13.793882356333052	18.32705463958411
RLDarwinian	52	16.320593150695508	13.92082163098552	18.105617134936267
RLDarwinian	53	16.105683456813118	13.843662589446291	17.628004886336036
RLDarwinian	54	16.021137581608308	13.763614383738155	17.48173686050139
RLDarwinian	55	15.848183193711767	13.755324820657723	17.3026040963202
RLDarwinian	56	15.706523042622262	13.563550226982915	17.351836033293996
RLDarwinian	57	15.887777968921359	13.905652599571471	17.596459949884213
RLDarwinian	58	16.095400404161026	14.374767483848888	18.185911294633282
RLDarwinian	59	16.561916674614586	14.575470538872025	18.63462508768923
RLDarwinian	60	16.905243236983743	14.88301748661109	19.17908421557587
RLDarwinian	61	17.17654133891951	14.89996057140137	19.45492297953831
RLDarwinian	62	17.189437173367487	14.537283840586813	19.508873093954197
RLDarwinian	63	17.27065464178998	14.232331960635332	19.348040881666947
RLDarwinian	64	16.980118003958665	14.384606002054724	18.988491417097364
RLDarwinian	65	16.778987763175316	13.984541660903233	18.541045607435045
RLDarwinian	66	16.0900474542977	13.738188643889368	17.947501074709514
RLDarwinian	67	16.153517038554277	13.625138926922961	18.038007353411174
RLDarwinian	68	15.843454164566372	13.501241467023357	18.003548509002453
RLDarwinian	69	15.801126811757195	13.160534849596136	18.202284892284162
RLDarwinian	70	15.6091765691717	13.262716256862513	18.013863638677
RLDarwinian	71	15.773978969574733	13.233893354143245	18.05809709747704
RLDarwinian	72	15.49948170487132	13.354665154447279	17.73739867775629
RLDarwinian	73	15.710442469865011	13.732217252849177	17.946620946586922
RLDarwinian	74	15.82033354090199	13.659380562927533	18.0157000524914
RLDarwinian	75	15.817046453967738	13.294909488861894	18.11914302074317
RLDarwinian	76	16.154863923128026	13.64242573836573	18.74094664303967
RLDarwinian	77	16.28873560607498	13.697391174191177	19.181208797391317
RLDarwinian	78	16.44503360891484	13.735545389470886	19.324186395088184
RLDarwinian	79	16.46046948945617	14.046597408205514	19.788663617923973
RLDarwinian	80	16.677374008413032	14.464502799528878	20.027994651955485
RLDarwinian	81	16.615809453448282	14.261594446123912	19.708847648934164
RLDarwinian	82	16.85131939088359	14.575461943561336	19.55707278416017
RLDarwinian	83	16.903250878173687	14.418483778723417	19.184973244068377
RLDarwinian	84	16.912331485296406	14.674464501605645	18.791707650996095
RLDarwinian	85	16.958420428233456	14.67240103017654	18.93605585349622
RLDarwinian	86	17.158684400842567	14.61540138906497	18.966234432143462
RLDarwinian	87	16.847078370891012	14.137096038518868	18.95223840361361
RLDarwinian	88	16.81068483424611	14.30273127655667	19.084245214508606
RLDarwinian	89	16.62961372937641	13.985309856380093	18.871386816229865
RLDarwinian	90	16.317188912669014	13.764360270090497	18.324697448267727
RLDarwinian	91	16.07349805733172	14.027801738893592	18.12431979673965
RLDarwinian	92	15.955792943447097	14.204652153790056	18.291477838842333
RLDarwinian	93	15.806561188967937	13.974585709526156	18.279745540546323
RLDarwinian	94	16.034415615645223	14.229561002354751	18.475239449789274
RLDarwinian	95	16.551929470369295	14.871548911053889	19.054767445146435
RLDarwinian	96	16.77506327812236	15.086636619500482	19.495915151631213
RLDarwinian	97	17.1152451971929	15.234207073506573	19.628941264811694
RLDarwinian	98	17.302862280870777	15.532506772941046	19.81739212557737
RLDarwinian	99	17.390227745447838	15.578633305524278	19.97724109882111


==> results/rugged/40/RLLamarckian.txt <==
cat	x	y	ymin	ymax
RLLamarckian	0	5.338510116731758	4.945652632733974	6.243978562560694
RLLamarckian	1	5.72555219746924	5.288224607858856	6.5502410602338035
RLLamarckian	2	6.065414535325561	5.58417956175167	6.832497813984135
RLLamarckian	3	6.837367279933273	6.329320020286953	7.689653520273723
RLLamarckian	4	7.43078092610466	6.738464098103902	8.326628969346341
RLLamarckian	5	8.027952349442035	7.183296113560405	8.97370771457408
RLLamarckian	6	8.64883431413374	7.624749640375929	9.679145265844856
RLLamarckian	7	9.217087370917659	8.014145338756064	10.386781528374039
RLLamarckian	8	9.768869246361984	8.309311819521099	10.996701181439686
RLLamarckian	9	10.113161399427284	8.63842833050229	11.51819279783118
RLLamarckian	10	10.290554688415751	8.70324545735686	11.89665343081182
RLLamarckian	11	10.476708835941574	9.022103539683597	12.44223190219076
RLLamarckian	12	10.665685324789884	9.226303596986515	12.793434837724032
RLLamarckian	13	10.885127520151661	9.456169351311349	13.43648178460939
RLLamarckian	14	11.201541341511845	9.637372515458248	13.7955978655785
RLLamarckian	15	11.84803883939507	9.988853852215563	14.207256810097675
RLLamarckian	16	12.296183822176422	10.154787041985124	14.696621372652723
RLLamarckian	17	12.569024601468005	10.49175594885352	15.167757767332992
RLLamarckian	18	13.091235089720172	11.102928178313025	15.614242505879782
RLLamarckian	19	13.28446286380136	11.467868617549104	15.958745731667827
RLLamarckian	20	13.495503059747804	11.76236791577231	16.36692376356263
RLLamarckian	21	13.613510922293576	12.14683102743611	16.422958701522823
RLLamarckian	22	14.16789134934001	12.430615580529008	16.927541718336816
RLLamarckian	23	14.481928038305359	12.549993462842108	16.94463327001288
RLLamarckian	24	15.000476368376217	12.833928937918111	17.405598117729205
RLLamarckian	25	15.364244411682407	13.59406208567486	17.735047113880274
RLLamarckian	26	15.858545112746356	13.829179205469478	18.32706750041306
RLLamarckian	27	16.06759912214763	14.078398380486979	18.307827716413325
RLLamarckian	28	16.1674469422967	14.053574552988914	18.617060230247716
RLLamarckian	29	16.51717549943176	14.361169210945258	18.85953858928845
RLLamarckian	30	16.407838066987843	14.107938780827533	18.83645153837066
RLLamarckian	31	16.367058296270248	14.026361665343458	18.67516991679507
RLLamarckian	32	16.552895626105677	14.137739513261376	18.836536373197738
RLLamarckian	33	16.85012653438462	14.230880129623548	19.193390004475486
RLLamarckian	34	16.964884385242435	14.511810318498638	19.42502029456669
RLLamarckian	35	17.216531167434997	14.497519300980494	19.81328397449237
RLLamarckian	36	17.585001256669763	14.51596215695516	20.379976091024076
RLLamarckian	37	17.452580636029356	14.218291686976965	20.51395262154279
RLLamarckian	38	17.74367291143551	14.69450446318442	20.757038266760294
RLLamarckian	39	17.90753951844228	14.70207035988829	21.068497875463073
RLLamarckian	40	18.34016760286154	14.834938555365174	21.447669430578088
RLLamarckian	41	18.50811533920526	15.20545223847796	21.32206026881827
RLLamarckian	42	18.72689280763053	15.290248999135201	21.615163260026094
RLLamarckian	43	18.2347603402726	14.946125810740536	21.213085947346894
RLLamarckian	44	18.104520016764898	14.932923396974672	20.971330105529216
RLLamarckian	45	17.8593112397595	15.305191022964612	20.975507575966777
RLLamarckian	46	17.978269952939737	15.282323970322276	21.142123133616394
RLLamarckian	47	18.14526689959972	15.943126041638987	21.172968639145616
RLLamarckian	48	18.752702577845692	16.42648669588715	21.619216448284426
RLLamarckian	49	19.048245608964653	16.589664176984172	21.811240680272647
RLLamarckian	50	19.036796531738393	16.60583502314906	21.78959794512381
RLLamarckian	51	19.13640357885935	17.033175664281544	21.862518560703414
RLLamarckian	52	19.636590938757376	17.25527461464807	22.154701712171263
RLLamarckian	53	19.708151033401883	17.169475813159657	22.52180457887772
RLLamarckian	54	19.838508499789878	17.38139685611539	22.84649486096104
RLLamarckian	55	20.01424850497981	17.401955766238462	22.72593973730765
RLLamarckian	56	20.119875937748777	17.382711225012486	22.880288279575247
RLLamarckian	57	19.758298989597968	17.320210975857332	22.869803009218906
RLLamarckian	58	19.84084726632667	17.675122994247822	22.68940227862209
RLLamarckian	59	19.898962105253553	17.81048529723353	22.290684868404213
RLLamarckian	60	20.004884283924614	18.03387529960462	22.33953304649499
RLLamarckian	61	20.174325872520217	17.991424347692718	22.459893988104255
RLLamarckian	62	20.510047210126498	17.718393995107427	22.463525891140772
RLLamarckian	63	20.509422495912066	17.34712812961858	22.24228519832827
RLLamarckian	64	20.350214625883858	16.88103189381652	22.1652243833083
RLLamarckian	65	20.275422092227604	16.885140674930316	22.167680557065175
RLLamarckian	66	19.738807851852552	16.622927760791956	21.853581487500396
RLLamarckian	67	19.3963945265495	16.635283320600962	21.79588542585605
RLLamarckian	68	19.0877626767409	16.72109225246646	21.712235041162533
RLLamarckian	69	19.333061877637554	17.159801875379465	21.985907445510083
RLLamarckian	70	19.487854141824705	16.896163757404167	22.50313767477305
RLLamarckian	71	19.74432879570199	16.975820240550142	22.43923925388902
RLLamarckian	72	19.90373337604711	17.286786755743737	22.787777009269107
RLLamarckian	73	20.61050256402724	17.22688765388585	23.278327599405372
RLLamarckian	74	20.5103862389738	17.049225977933034	23.33710807060393
RLLamarckian	75	20.504700460380267	17.517502395916924	23.01300133410357
RLLamarckian	76	20.766932292996938	18.131861507373053	23.641775016924644
RLLamarckian	77	20.74175622410035	17.631526217354633	23.261694919429015
RLLamarckian	78	20.063536720680613	17.670421123289387	23.081026419004715
RLLamarckian	79	20.046358532140328	17.789911366004453	23.26070477802606
RLLamarckian	80	20.0360409307206	17.287032459755146	23.0628643318792
RLLamarckian	81	19.89304836122881	17.001300397266657	22.345391850060114
RLLamarckian	82	20.28410201791788	17.565195980010124	22.833782919208
RLLamarckian	83	20.401182348692736	17.858328459866996	22.774852182901512
RLLamarckian	84	20.197557738419267	17.705235098159676	22.388994020189283
RLLamarckian	85	20.337669463895104	18.173619428129093	22.41739037043019
RLLamarckian	86	20.76565030274719	18.057735223296064	23.16236317236443
RLLamarckian	87	20.659914888615855	17.918819503353994	23.431517074830516
RLLamarckian	88	20.74292996239364	17.8264498601961	23.663969307133648
RLLamarckian	89	20.593625525776645	17.81263077651	23.680573647969517
RLLamarckian	90	20.55846119372645	17.708689777632582	23.92872062954222
RLLamarckian	91	19.996153291201274	17.7056619803135	23.20716799437583
RLLamarckian	92	19.901082493913453	17.507735734847348	22.583571930282083
RLLamarckian	93	19.8371430150413	17.27579038177595	22.4295990244677
RLLamarckian	94	20.15044045500145	17.408505857489626	22.299052400217057
RLLamarckian	95	20.10053264759745	17.424955213903168	21.884676024650908
RLLamarckian	96	20.6897882872038	17.801549874689517	22.27684445417713
RLLamarckian	97	20.81968396763545	18.03133593729506	22.636069447620986
RLLamarckian	98	21.027212396409315	18.383883698816838	22.497580323717845
RLLamarckian	99	21.384053167387055	18.472435223421922	22.841740163551734


==> results/sensing/BODarwinian.txt <==
cat	x	y	ymin	ymax
BODarwinian	0	10.390912598837932	9.68066290516849	10.778408955341646
BODarwinian	2	12.418992269371248	11.826908644025927	13.523545626178072
BODarwinian	4	13.818995498862618	13.04796652566393	15.354136115594088
BODarwinian	6	15.10796993021119	13.535993899546966	16.22221692485124
BODarwinian	8	16.04464879382723	14.24811952288857	17.31955677820693
BODarwinian	10	16.563357974577958	14.849140189239339	17.780821828502386
BODarwinian	12	16.857100176246192	15.535092120811106	19.124294770444166
BODarwinian	14	17.38028015009383	15.294575115767298	19.768884810724018
BODarwinian	16	17.5582555335418	15.764820216241525	20.02310264432718
BODarwinian	18	17.985996636673857	16.14168952072881	20.418129567336567
BODarwinian	20	17.566941860468596	15.886840459366319	19.816387447553403
BODarwinian	22	17.69610466460131	15.590675490987916	19.717690666387185
BODarwinian	24	18.25559182379379	16.282061347769172	20.39550972422677
BODarwinian	26	17.862311327069555	16.85875133267986	20.513093105644533
BODarwinian	28	17.99639298497535	17.031342135954358	21.057137182981577
BODarwinian	30	19.020662565973012	17.2097687892383	22.210667447225912
BODarwinian	32	19.384966228609073	17.100992103911516	23.061943900230965
BODarwinian	34	19.165506558762143	17.115361122367275	22.027310741144547
BODarwinian	36	19.671204012274757	17.214589563097277	22.478991244300367
BODarwinian	38	19.75620350414972	16.642625104104525	22.452182771380258
BODarwinian	40	20.171354656123974	17.336487827060232	22.479583309216572
BODarwinian	42	20.251270776392694	17.553136245303858	22.130007191538155
BODarwinian	44	19.920306051657178	17.67049008353782	23.257636693604816
BODarwinian	46	20.26800705152	18.073336426625477	22.471735856156215
BODarwinian	48	20.92277404234362	18.553847708959932	22.82365016023412
BODarwinian	50	20.55875106757725	18.755549354756624	23.536042483842813
BODarwinian	52	21.29577638380678	17.983812667994545	23.68187957222488
BODarwinian	54	21.011588473355037	17.879696824480675	24.375799005842346
BODarwinian	56	20.422481137826352	17.993053103791503	23.275120762123006
BODarwinian	58	20.52642132943747	18.709003989214587	24.740475405562258
BODarwinian	60	20.714326830156555	18.102421056332876	23.199973715287985
BODarwinian	62	21.341027286987945	19.214670650034684	23.824413732186535
BODarwinian	64	21.64929407006332	18.675139972008488	25.395556723010472
BODarwinian	66	21.427017657988	18.767945449463713	24.972582066764332
BODarwinian	68	21.925542140313613	18.92743011903302	25.228376556323767
BODarwinian	70	22.756238621694155	18.368667719042783	25.29915694889593
BODarwinian	72	21.688344394791066	18.93287506542829	24.828617361236034
BODarwinian	74	21.20215301718756	18.71875404584572	25.178727978723437
BODarwinian	76	21.26675414329863	19.386821741052593	24.934520075824594
BODarwinian	78	20.512210009086914	18.843271231977077	25.565287249028984
BODarwinian	80	21.27914290569815	18.475800666748928	25.529917630354422
BODarwinian	82	20.818566491163914	18.80184453518013	24.843961049307566
BODarwinian	84	22.325444315948147	18.363937316546068	25.34468240214234
BODarwinian	86	23.532271725887377	18.370047148456678	25.754808760670645
BODarwinian	88	22.789494707644305	19.852325823831457	26.482720248934704
BODarwinian	90	23.09299332315619	19.46165444445964	26.74661250924191
BODarwinian	92	23.077199121076113	18.387452333054	26.81658295292359
BODarwinian	94	23.263841351318696	18.637612133179132	26.66317453852687
BODarwinian	96	23.16025971662047	17.958141054291378	27.863305245370142
BODarwinian	98	22.97423722877153	19.597290727327632	27.403472504202327


==> results/sensing/BOLamarckian.txt <==
cat	x	y	ymin	ymax
BOLamarckian	0	10.027482966305879	9.512010237114424	10.452377593066583
BOLamarckian	2	11.722241232821496	10.74422237225598	12.382764467296184
BOLamarckian	4	12.99427130835762	12.316167313205728	14.242858934254798
BOLamarckian	6	14.127091866153163	12.859863544087688	15.207304312883329
BOLamarckian	8	14.58215825490467	13.300496729846369	16.34327643315035
BOLamarckian	10	15.48649234156218	13.89092388643785	17.687434463173673
BOLamarckian	12	16.12504408879434	14.507443942270237	18.114055800494572
BOLamarckian	14	16.570777295932523	13.552753865902748	18.592924124551928
BOLamarckian	16	17.348545417761045	14.68679306437022	19.42636688806212
BOLamarckian	18	18.17781948999501	15.140449494949067	19.93870812349677
BOLamarckian	20	18.156665082013284	16.69076465651816	20.606524052907567
BOLamarckian	22	18.509114797003246	17.102187398038687	21.597193988119926
BOLamarckian	24	19.135155644149847	17.500290707312452	21.606731170340986
BOLamarckian	26	19.945363417128274	17.840441234733362	23.016707288889076
BOLamarckian	28	20.073740750970053	17.803653251035165	23.434547703629562
BOLamarckian	30	19.68796867452761	16.694729018740716	24.261474520572207
BOLamarckian	32	20.154655618120714	17.135330208375436	25.1944909998007
BOLamarckian	34	20.498214047965664	16.296039546799282	24.72144066293617
BOLamarckian	36	20.273557781110505	17.617474936155705	25.000301765381046
BOLamarckian	38	21.21429973644714	18.09866906239472	24.381128755879956
BOLamarckian	40	21.410203464354908	18.54875408422283	26.17612967154437
BOLamarckian	42	21.69779284954235	18.874260810802685	26.641567693894913
BOLamarckian	44	23.305899878792765	19.65259955615062	26.335114608752335
BOLamarckian	46	23.361757188151984	20.470294129510147	27.55889664926645
BOLamarckian	48	24.037221920097558	20.87126692851077	27.987947481255887
BOLamarckian	50	23.921741455145153	21.500934060493435	28.27408160998135
BOLamarckian	52	25.111484367502506	21.254612301574358	27.924154770531388
BOLamarckian	54	24.541787063589794	21.460612276893787	28.15723175398532
BOLamarckian	56	24.80786844207202	22.200132609791424	29.30670343967099
BOLamarckian	58	25.254136589714292	22.293240640944816	29.277221394600268
BOLamarckian	60	26.19969681049429	21.849014611557124	29.93951035685963
BOLamarckian	62	25.741698993537078	21.398178906922453	28.90827952083295
BOLamarckian	64	25.539770788169335	21.697805614889752	29.801312132692313
BOLamarckian	66	26.461031540169554	22.352057325359006	29.4495166639128
BOLamarckian	68	26.054946666091645	23.373791899312668	28.726675765339923
BOLamarckian	70	26.266545745192303	21.395243840532622	30.148673985409545
BOLamarckian	72	26.899504983292537	21.341263718956977	28.792697383615035
BOLamarckian	74	26.022856898642896	21.08974473799869	29.433795633376207
BOLamarckian	76	26.50215595972703	23.08035419109312	29.785456800031316
BOLamarckian	78	26.875368733317053	22.311979037133817	31.812297000749126
BOLamarckian	80	27.956597429860004	24.083477038321227	32.8547095542163
BOLamarckian	82	26.769405336911092	22.09858054376796	32.93885315137378
BOLamarckian	84	27.62820853422594	22.639863708173916	34.78701318203102
BOLamarckian	86	27.40140572495252	22.45798659011985	32.56307001110149
BOLamarckian	88	27.88885401213571	22.57010781606388	33.71641347049402
BOLamarckian	90	28.7717888936549	23.916988258666862	34.15031582449012
BOLamarckian	92	28.378079765572174	23.37187133392772	34.6648772061854
BOLamarckian	94	29.565742643509086	22.750290957404815	36.45289194388508
BOLamarckian	96	28.20106775075245	21.44578397579332	36.32114298575341
BOLamarckian	98	28.365313428166363	22.60703223446412	36.36999466545695


==> results/sensing/RLDarwinian.txt <==
cat	x	y	ymin	ymax
RLDarwinian	0	7.882185256465097	7.13500495640856	8.379648999959752
RLDarwinian	2	10.131132484487804	9.104142047872202	11.319259137586597
RLDarwinian	4	11.459243292251507	10.3129239148041	12.399838933028462
RLDarwinian	6	12.14301236070252	11.053346387530702	13.489632737561159
RLDarwinian	8	12.653536107232265	11.39998734369416	14.27187213887938
RLDarwinian	10	13.563741592202094	11.877511867900893	15.214226413190671
RLDarwinian	12	13.892697607659358	12.526476660765427	15.893077627989312
RLDarwinian	14	15.261667536325714	13.9583549822274	16.71002482313647
RLDarwinian	16	16.31840629166626	13.194345635457339	17.072184186830313
RLDarwinian	18	15.919799471073558	13.854067732030158	17.749320486435966
RLDarwinian	20	15.481317869070143	14.30274168667334	17.673229043414253
RLDarwinian	22	16.13995711494604	13.907520321462135	17.60598826481404
RLDarwinian	24	16.558014616524737	14.910935152180869	18.165140320932274
RLDarwinian	26	16.809037558601286	14.180679863638186	19.343319942866945
RLDarwinian	28	17.851200271390525	15.311639677480354	19.72772404362904
RLDarwinian	30	17.10418654997968	15.095150230836197	20.020796046622905
RLDarwinian	32	16.977265591205494	15.252574166124727	19.901331840323223
RLDarwinian	34	17.50384316242917	15.381159289235564	19.57643883195849
RLDarwinian	36	17.882568961513783	15.342104533690577	19.7108785980856
RLDarwinian	38	17.986932344771645	15.389160865345998	20.232924240780573
RLDarwinian	40	17.911590060823784	16.327141637883038	20.273001188552442
RLDarwinian	42	18.634736255796884	16.422693131790417	21.294331789448876
RLDarwinian	44	18.74949089107924	15.781775410389063	22.342237553683383
RLDarwinian	46	18.76300997419228	15.894393279006204	21.522300891740677
RLDarwinian	48	18.91120922524696	16.09500477332037	21.576711396056453
RLDarwinian	50	19.44792153598839	17.263182201010537	21.370210122201527
RLDarwinian	52	19.366456686588624	17.460620606779358	21.54390897687495
RLDarwinian	54	19.87422123591444	16.66620639213189	21.40963444957049
RLDarwinian	56	18.638219293747092	16.730709147519846	21.678793782363634
RLDarwinian	58	19.99797069557028	17.257579328870314	21.324216111509866
RLDarwinian	60	19.18198928497798	17.489548995148606	21.13225960209681
RLDarwinian	62	19.454846481322704	16.699038666213983	21.893060277869953
RLDarwinian	64	18.379555559031534	16.64683841945201	22.676071063720727
RLDarwinian	66	19.13716220137166	16.860585949117397	22.230442065579126
RLDarwinian	68	19.06814743387283	17.47585153613887	21.531272626021735
RLDarwinian	70	20.016430772192955	17.156683769967643	22.602760689163404
RLDarwinian	72	19.69021117691807	16.831961981835455	21.22400581996899
RLDarwinian	74	19.10938189521345	17.670323565090285	21.755180940625234
RLDarwinian	76	19.910545660307143	17.567008964943177	22.70737423661548
RLDarwinian	78	20.01812483331003	18.10183830185524	23.286824917459548
RLDarwinian	80	20.809134290785252	17.824957620724376	22.71951994117876
RLDarwinian	82	19.46467362223499	17.358558001334487	23.493628411227746
RLDarwinian	84	20.030947083712647	17.84958117208757	22.409570158809608
RLDarwinian	86	18.73680245110397	17.2850845019046	21.33812092250006
RLDarwinian	88	19.385215371555237	18.067972749445712	21.425581263128834
RLDarwinian	90	19.550521257767812	17.6902550331697	21.820913293129117
RLDarwinian	92	20.924239449893363	17.738636031621766	23.136414031265993
RLDarwinian	94	20.828863756866824	17.45726169786453	23.371633532309964
RLDarwinian	96	20.710761708043268	16.725174655943135	23.379380870075032
RLDarwinian	98	20.467467252054792	17.3116368441691	24.261205682426564


==> results/sensing/RLLamarckian.txt <==
cat	x	y	ymin	ymax
RLLamarckian	0	6.941797492089984	5.652594982376456	7.5935622343515785
RLLamarckian	2	8.756934029827878	7.680692102854339	9.65490679959477
RLLamarckian	4	10.499588092693047	9.300894468710503	11.97564536490507
RLLamarckian	6	11.912539977240924	10.983216683311245	14.17410581589261
RLLamarckian	8	14.088193787375186	12.219863741495422	16.762361421102874
RLLamarckian	10	15.965629040417813	14.25003384719671	19.75229374025993
RLLamarckian	12	16.937181605976907	15.026559520663039	20.599553344867164
RLLamarckian	14	18.938972080995185	16.094357719346714	22.661042697253066
RLLamarckian	16	20.179498026062472	16.811182839604665	24.56548664769224
RLLamarckian	18	21.537007011780908	19.291389709768453	25.210658744107498
RLLamarckian	20	22.84355052119498	20.62118301806102	27.102773217328757
RLLamarckian	22	24.33228787532211	21.511613914461314	27.875871269867517
RLLamarckian	24	26.492088033206464	22.279729067168155	29.228113716196994
RLLamarckian	26	26.456950181156245	22.61355904521919	29.786171132977742
RLLamarckian	28	28.463487320292963	23.806590951333163	31.873159803161805
RLLamarckian	30	29.588903036466363	25.137127504033558	32.91697316631079
RLLamarckian	32	29.242470715548066	26.521041071288607	34.15055550271229
RLLamarckian	34	31.112461909650474	26.226445480066094	34.04655717869235
RLLamarckian	36	30.615464588916346	26.947587159103236	33.73870481659046
RLLamarckian	38	31.467648616946438	26.38606255438477	34.04295041796989
RLLamarckian	40	31.406106849832298	28.037899966241085	35.65747144601886
RLLamarckian	42	31.69449231919954	26.73559710914663	35.309644580894535
RLLamarckian	44	31.933915018723447	27.536643554538795	35.18071074869515
RLLamarckian	46	31.42802210802973	28.111641545612738	37.624481377199665
RLLamarckian	48	32.70168791291652	29.048817022936518	38.06292496951146
RLLamarckian	50	33.83541684071174	29.78981305137605	38.544697204753405
RLLamarckian	52	33.078735964639165	29.69509063137889	38.90555375032051
RLLamarckian	54	35.930563928588846	29.350491178306264	39.15615418032441
RLLamarckian	56	33.72763905175086	30.14443905503591	38.84849484893771
RLLamarckian	58	35.17445760473229	30.953541638187872	39.66716424676792
RLLamarckian	60	33.92769198633279	29.881184289649553	40.99350544270662
RLLamarckian	62	35.503094820707304	30.403046246699475	41.793284692918576
RLLamarckian	64	35.38250526203907	29.861161814501948	42.71158835898713
RLLamarckian	66	35.35973932674504	30.198719301576944	42.18921788554793
RLLamarckian	68	36.86380580920809	30.787295399029865	41.63996362767003
RLLamarckian	70	38.29167783375	30.588519377710725	42.52691550673083
RLLamarckian	72	36.65221307556807	31.140736538818118	42.814822528674085
RLLamarckian	74	36.77240575130696	32.810622753328204	42.741320944596566
RLLamarckian	76	36.984431121947004	32.25872144251491	43.44025980119715
RLLamarckian	78	37.97905412483429	31.29623740889884	43.86041646486293
RLLamarckian	80	39.72294843400846	32.055528559954354	44.73844244565662
RLLamarckian	82	38.80871130413097	30.67367427898015	44.70136931944813
RLLamarckian	84	38.980461705552344	31.496424428554626	44.8184834361935
RLLamarckian	86	36.70116178670146	31.402799591083927	44.18615344484036
RLLamarckian	88	36.58494707198922	31.70674845293082	48.33060301940519
RLLamarckian	90	39.0804851840399	31.828603135579495	48.55227857476068
RLLamarckian	92	39.653843686032765	32.91805180363142	47.267640361877966
RLLamarckian	94	38.320392689355415	31.85653256157117	48.258732585155734
RLLamarckian	96	39.766094983555334	31.3922292654699	49.38204862929786
RLLamarckian	98	39.552935565472154	32.11044471747018	46.28706193127151

